Comparing analytic and data-driven approaches to parameter identifiability: A power systems case study

Parameter identifiability refers to the capability of accurately inferring the parameter values of a model from its observations (data). Traditional analysis methods exploit analytical properties of the closed form model, in particular sensitivity analysis, to quantify the response of the model predictions to variations in parameters. Techniques developed to analyze data, specifically manifold learning methods, have the potential to complement, and even extend the scope of the traditional analytical approaches. We report on a study comparing and contrasting analytical and data-driven approaches to quantify parameter identifiability and, importantly, perform parameter reduction tasks. We use the infinite bus synchronous generator model, a well-understood model from the power systems domain, as our benchmark problem. Our traditional analysis methods use the Fisher Information Matrix to quantify parameter identifiability analysis, and the Manifold Boundary Approximation Method to perform parameter reduction. We compare these results to those arrived at through data-driven manifold learning schemes: Output - Diffusion Maps and Geometric Harmonics. For our test case, we find that the two suites of tools (analytical when a model is explicitly available, as well as data-driven when the model is lacking and only measurement data are available) give (correct) comparable results; these results are also in agreement with traditional analysis based on singular perturbation theory. We then discuss the prospects of using data-driven methods for such model analysis.

==> Figures_journal/SG06_FIM/SG06_jacobian.txt <==
0.47993662707491047	1.471302787801243	2.3508270007834	2.5187432187054246	-0.6645510820675969	0.14313270671390735
-0.030910182580525983	0.29354198288485156	0.7536008913542976	0.8074295298104217	-0.18468144939134395	0.042588075366110624
-1.086835819641468	-1.9616531347667878	-2.2576638107719567	-2.418925513958027	0.8060723290010545	-0.10336479756635955
-0.9242163116481781	-1.5250484630001884	-1.643260918391336	-1.7606367022866323	0.6516981199725853	-0.05113315035187273
0.16336454711083434	0.8331346381894815	1.5213366688937213	1.6300035746537567	-0.3682916453544643	0.10933021861391039
0.40014439784375694	1.2634188694219661	2.0707743195187667	2.2186867754158675	-0.5910233321972862	0.11597748789442684
-0.6297287603230431	-0.9994480684403513	-0.9779993508586138	-1.0478564467586973	0.36836827413929035	-0.045610834723391766
-1.2065585344106822	-2.17344882158342	-2.5289656809775662	-2.7096060910359534	0.9042356062566316	-0.1051655901215157
-0.39139516218071635	-0.3472276320636735	-0.04919181440680651	-0.05270551756032909	0.14502952471234587	0.03298299850682354
0.47135738119592363	1.4725272622260808	2.380389296843487	2.550417107175077	-0.6572338092255648	0.14137193627987205
-0.04138991255327997	0.28145857168880745	0.748043924206124	0.8014756365155242	-0.18413828446736388	0.040857156863767695
-1.0946093274535842	-1.9759379295509387	-2.2842168002126058	-2.447375145510772	0.7883950284776884	-0.103361344955489
-0.9331864222339314	-1.5355437814107882	-1.6536692631936343	-1.7717885004509761	0.638585736732562	-0.051199259675210725
0.15188005135245874	0.8274190663924975	1.5395289530977776	1.6494953076917185	-0.36248059497076895	0.10762719285854881
0.3909442898924886	1.2600141466557648	2.089098303484277	2.238319615458067	-0.5845639125088474	0.11405094149953453
-0.6327849411222505	-1.0013239166024916	-0.9822698364798197	-1.0524319669254716	0.35333758450642144	-0.04556646572501268
-1.2129926544968153	-2.1843420663277993	-2.5508838098850704	-2.7330898005579094	0.884453786692453	-0.10476366858004421
-0.40652428622518416	-0.3658699648308435	-0.05905028015087079	-0.06326815954968167	0.14618467493345785	0.03135739983684848
0.4576199286496309	1.4626090916196912	2.396462363779522	2.567638250451399	-0.6448680682410494	0.13883463977764085
-0.04289176429837732	0.28882551721214766	0.7690655062146343	0.8239987602445189	-0.19138209609254012	0.04048143405761413
-1.093393830582614	-1.9722237152316213	-2.2893532828392593	-2.452878519627634	0.7632389354128893	-0.10214911096676298
-0.9465192771178249	-1.5574740529574613	-1.682486794388518	-1.8026644267910341	0.630056778014833	-0.0520974309401191
0.13129475672336202	0.8012071389333664	1.5301194690195794	1.6394137175031152	-0.3480994218566906	0.10450868335880376
0.3838006389470263	1.2613489913918914	2.115232175827764	2.266320193112197	-0.5796173044193309	0.1124687259080903
-0.6251483883605428	-0.9805146468916188	-0.9567977996096856	-1.0251404987392165	0.32938548431688763	-0.043992723335338504
-1.2168283311512262	-2.1914341843548133	-2.570857160276013	-2.754489818872208	0.8630672116969442	-0.10415083790327807
-0.4297956504510617	-0.4037580694304597	-0.09674582213214276	-0.10365624039648634	0.15498225747616248	0.02841089086443359
0.4393431510284067	1.4426741205547735	2.399896851170442	2.571318058254484	-0.628224121940983	0.13564741486842782
-0.03694521542120745	0.3125746961979732	0.8130664782984035	0.8711426590383643	-0.2046386450848812	0.04121443353246747
-1.0843099202209243	-1.9525003342553804	-2.2747458476758364	-2.4372276961832275	0.7319707349807066	-0.09990964274536127
-0.9631949343573484	-1.5885835695109287	-1.7266753882032155	-1.8500093489118075	0.6249710437100496	-0.05364035412385775
0.10293544689139697	0.7571044024736949	1.4957908387404777	1.6026330420818646	-0.3267339626602253	0.10022286868942595
0.3780302514832695	1.265925976780314	2.1470396852187648	2.3003996674380005	-0.5754734591887329	0.11113421890685535
-0.6084695745190168	-0.9401976612173654	-0.9049175860868783	-0.9695545554503031	0.29842870939142024	-0.04116033133095445
-1.2179547295843667	-2.1942069747739925	-2.587585978905317	-2.7724135531045198	0.8400503639790071	-0.10330299516473168
-0.4597110011257369	-0.4578005447787884	-0.1586639368441782	-0.1699970777688447	0.1697202195180085	0.02441387353606754
0.41686762376633696	1.413252805362516	2.390769088634129	2.56153831268684	-0.6077936865426898	0.13189134100032876
-0.025078095367461695	0.3495962747722075	0.8763359859709038	0.9389314174051466	-0.2222410507580213	0.042812997774681186
-1.0682166727231506	-1.9182309877002959	-2.241422585741313	-2.4015242010105378	0.695652902175842	-0.09678537039101924
-0.9821131836680398	-1.6264257847862724	-1.7829216763625677	-1.9102732291586624	0.6221832695184314	-0.05563632475650831
0.06793274056344983	0.6973204062714113	1.4387496943670937	1.5415175300802646	-0.2997171318573823	0.09498126627229452
0.37282918641891527	1.271960036016352	2.1819630171406033	2.3378175231758362	-0.5713669066084871	0.10993389546949535
-0.5842330244206948	-0.883248138901535	-0.8296543762553817	-0.8889154018630303	0.26213004513669963	-0.037311289088794684
-1.2161077082214802	-2.1918167650752163	-2.599345331101042	-2.785012858988817	0.8152502783497648	-0.10217736282371319
-0.4948600702857192	-0.5250578287490298	-0.24131671802893234	-0.2585536292336468	0.1888661586348967	0.019614299863667653
0.39037471578407384	1.3745359881118784	2.3687188224512177	2.537913027292521	-0.5839135602025494	0.12762052193955445
-0.008759911801906127	0.396850817862369	0.9551524449334059	1.0233776235961198	-0.2426738247944651	0.0450477394736076
-1.0458096959430931	-1.8705630955612724	-2.1900586157649364	-2.3464913759430943	0.6551503769033263	-0.0928933552658791
-1.0021725718375076	-1.6685229519801248	-1.8478067694485665	-1.9797929719017937	0.6206148746525814	-0.05790170921567212
0.027278722683181104	0.6237985648661393	1.3609256771894684	1.4581346542943598	-0.2681947671100892	0.08896706755529835
0.36736826126920463	1.2775799239875032	2.217266140953282	2.3756422985735095	-0.5665646972010204	0.10875281041262083
-0.5537882431802424	-0.8123097010970178	-0.7338474738840891	-0.7862651490703161	0.2219411240404033	-0.0326621572618339
-1.2109646521476172	-2.18329424474959	-2.6042360617154365	-2.7902529274963745	0.7884786269802369	-0.1007264190932742
-0.5339264409118962	-0.6027482358643381	-0.34131778319294814	-0.3656976278114104	0.21105333784866467	0.014236336485530113
0.3599717428864795	1.3265596315627946	2.333196522412264	2.499853419984636	-0.5568491898577239	0.12287514028041642
0.01062893657081866	0.45143292152298464	1.045843314557641	1.12054641255038	-0.2645908009854762	0.04770867590089034
-1.0176930772601196	-1.8104834214953478	-2.1211908920576366	-2.272704528853654	0.6112053869335217	-0.08833519744833943
-1.0223200958900305	-1.7124694445710984	-1.9179220054317145	-2.0549164390427266	0.6192941836785706	-0.060268327237383096
-0.018127763819622958	0.538317078420113	1.2641223915033675	1.3544168480425087	-0.23317518389503414	0.08234179721620809
0.36085521799878306	1.280963118760438	2.2502059085503285	2.4109349067222166	-0.5604180604704334	0.1074842914486426
-0.5183764326322313	-0.7298526045974493	-0.6202436148111411	-0.6645467284821406	0.17913791051463857	-0.027407251855966996
-1.2022086568052897	-2.167682479739269	-2.6003648510461193	-2.7861052016262353	0.7595694593548065	-0.09890683772444131
-0.5756868182872785	-0.6882444103385745	-0.455360732325542	-0.4878865019960668	0.23507128269461589	0.008480544605898097
0.32575055902567823	1.2693340482719369	2.283641598020732	2.4467588579208686	-0.5268483126199411	0.117690180162726
0.031813741122500065	0.5106088985641115	1.1448267816457909	1.2266001273829756	-0.2868192516010893	0.050607986617307886
-0.9844296451939925	-1.738927156534848	-2.0353715243019037	-2.180755206162271	0.5644872896277247	-0.08320374294891057
-1.0415824406611902	-1.7559998977673283	-1.9899532277545628	-2.1320927486916195	0.6173772515930829	-0.06258751873410967
-0.06744826228126231	0.44256168020562864	1.1501251605846925	1.2322769575342876	-0.19556400857491418	0.0752502368100664
0.3525742602277848	1.2804253814436932	2.2781548228886193	2.4408801718881317	-0.5523902303355862	0.10603562915064865
-0.4791505524707656	-0.6382155396518226	-0.491559595428367	-0.5266709932543827	0.13484764193974788	-0.021721273562411648
-1.1895707674724585	-2.144130466045091	-2.58597377925895	-2.770686196098664	0.7284131959052689	-0.09668484668437276
-0.6190085914737271	-0.7790690648664675	-0.5802078954366627	-0.6216513197514386	0.25985546472227944	0.002524725253692606
0.2878260218064357	1.2029308003839585	2.2196079562655826	2.37815138439449	-0.49417295465545363	0.11210088666607732
0.05363441873425089	0.5718408898199745	1.248646820099636	1.3378358828802932	-0.30835689543754363	0.053581056294500995
-0.9465740576949327	-1.6568504104894535	-1.9332724392827338	-2.0713633290824256	0.5156236700654816	-0.07758729615275149
-1.0590855032970017	-1.7970350413445415	-2.0607462004003785	-2.207942362227692	0.6141566995761928	-0.06473205357181107
-0.11988276268516986	0.3381738722019915	1.0207721671157806	1.0936844643480905	-0.1561870465513728	0.0678238346710145
0.3419101652531719	1.27447906019971	2.298690365511275	2.462882538946561	-0.5420686723121327	0.10433102930423496
-0.4371886176710576	-0.539631491177614	-0.3505173777459129	-0.3755543312690757	0.09006806016565087	-0.015761281496100094
-1.1728564806517485	-2.111954439596783	-2.5595328280146745	-2.742356605224041	0.6949742994059593	-0.09403905993509869
-0.662847868722403	-0.8728936872547592	-0.7126909588946667	-0.7635974592752686	0.28447788052507567	-0.003474995127614747
0.24635948236720592	1.1275377082290212	2.1408491513720147	2.2937669503696227	-0.4591161501929376	0.1061458500763136
0.0750503232014159	0.632803819410394	1.354006569306729	1.4507213285739928	-0.328365311273453	0.05648648624058537
-0.9046926842958618	-1.5652742745880215	-1.8157516598091983	-1.9454482080349456	0.4652178275707829	-0.07157197724683444
-1.0740663060862463	-1.8337128878562532	-2.127359859881951	-2.27931414017139	0.6090630407235346	-0.06659663718042166
-0.17465665941805003	0.22677912664659222	0.8779956159293928	0.9407095878119374	-0.11580405668852266	0.0601829131720211
0.32836175545093654	1.2618693887240418	2.3096600305946002	2.474635751363261	-0.5291671214879504	0.10231271145395336
-0.393501144566555	-0.4362400012648648	-0.19985626004051482	-0.21413170497348877	0.04568050142480243	-0.00966809046424731
-1.151960883642537	-2.070675462340006	-2.5198041443263195	-2.699790158314307	0.6592977875498809	-0.09096155439634866
-0.7062487230786532	-0.9675411435299159	-0.8497224749662555	-0.9104169408990181	0.3081389803802128	-0.00938303031239474
0.20157127072352835	1.0434899777366302	2.047372192674976	2.1936130657777997	-0.4220081234666384	0.09986841391423078
0.09514271249761988	0.6913982353319207	1.4578014545905804	1.5619301342132657	-0.3461615057205973	0.05920547355469736
-0.8593735553486461	-1.4653071562333182	-1.6838893229337726	-1.8041671325228175	0.41385668364459033	-0.06524275671660495
-1.0858797539115594	-1.864409741022721	-2.1871106704840693	-2.34333286578378	0.6016611926687555	-0.06809750051256269
-0.23101460286249512	0.1099994115003983	0.7238389680389625	0.7755417505879821	-0.07511598587686683	0.05243798230632059
0.31154789694808394	1.2415948596573287	2.309227680314384	2.4741725188259105	-0.5135209868082867	0.09994076815388958
-0.3490340081691984	-0.3300887784169456	-0.042326981674712605	-0.04535033511006954	0.0024585142787038527	-0.003567230262244093
-1.126875507184953	-2.020039254770572	-2.4658839559484953	-2.6420185275801487	0.6215081785077016	-0.08745775175894932
-0.7483436487083853	-1.0609917382718415	-0.9883160862610954	-1.058910095944709	0.33016078343781463	-0.015083221150125748
0.15374517203582663	0.9512835242323548	1.9394667863999207	2.078000130301641	-0.38321540608431515	0.0933169391767694
0.11311568594978012	0.7457602449551327	1.557151696569566	1.6683768220770796	-0.3612084573552137	0.06164079161777429
0.03512988815001411	0.06444883402822907	0.08273105848772135	0.08864042032293064	-0.03319949965563576	0.0011576206537838097
-0.14863922595115991	-0.3258474499887744	-0.4373934941028485	-0.4686358871319189	0.1396520536533591	-0.023408333492827685
-0.0831271378921079	-0.16912508859487355	-0.22324051412140192	-0.23918626581878816	0.07778702062220294	-0.008642538224961298
0.11732532930458557	0.2620160009727437	0.35431321801448235	0.37962130531181376	-0.11021983955771794	0.019929445125337147
0.12437412322950872	0.2620653563339399	0.34899878591649985	0.3739272714152533	-0.11652475280599832	0.015727367861408385
-0.07379132691749661	-0.17080527443940294	-0.23278240343854617	-0.2494097179778202	0.06874383405170978	-0.014506851666547183
-0.1522426819965737	-0.325703092508946	-0.43621190196968523	-0.46736989582312555	0.1417130602990596	-0.020937775301772075
0.024069714551220405	0.06470168034621487	0.09169359564671148	0.09824313795320108	-0.022601145582247236	0.007625479555446543
0.15609306381561217	0.33916244082430386	0.4566728201792115	0.4892923080309609	-0.1451794325772032	0.022938423260163404
0.03450865961184914	0.06266890221557142	0.07986120031662833	0.08556557230068641	-0.032208184533998735	0.0009737035113867777
-0.14841028681932622	-0.3269690398998382	-0.44224237928937626	-0.4738311212273368	0.13713450671929747	-0.023215588072000855
-0.08292813464807597	-0.16884870216589742	-0.22350253831939496	-0.2394670060580372	0.07646172835959104	-0.008479269963526102
0.11692669381106129	0.26270638570694993	0.35831406992277703	0.3839079323647266	-0.10797108319637935	0.019762234589813507
0.12423520882204037	0.2624832799441393	0.35141251482853714	0.3765134095561373	-0.11458463145395097	0.015534522980991526
-0.07300857708894634	-0.17043787301935964	-0.2348647239548961	-0.25164077565979087	0.06679846675891174	-0.014341753863405039
-0.15181537775992401	-0.32605117705247455	-0.4395190429958885	-0.4709132611994259	0.13907240940872276	-0.020692872351693436
0.02287755866129551	0.06301258566860887	0.09101533403812204	0.09751642906033861	-0.021003634264161464	0.00745845757318823
0.15538072862613017	0.33917950297884325	0.460111225143295	0.49297631336451403	-0.1421633840828715	0.02265931929469445
0.03563829660553327	0.06481525302209787	0.08242930145028943	0.08831710926066853	-0.032842397702829505	0.001068564462551081
-0.1468412924438379	-0.32532957812243535	-0.4437729490843468	-0.4754710174402336	0.133436579775366	-0.022835783748152025
-0.0840306630310674	-0.1715748517647944	-0.22812236934677277	-0.24441682503341433	0.07634508424567628	-0.00852881045677758
0.11487615220315757	0.25988370268529104	0.3578524899002569	0.38341338231256983	-0.10426042537210355	0.01935569771828688
0.12468271673806156	0.26437759244175224	0.3562157106103194	0.3816596907665886	-0.11320694171585864	0.015449855350738766
-0.07034340521668556	-0.16596234309936478	-0.2314900469647522	-0.24802505029640662	0.06318925959786399	-0.013896367761893999
-0.1513721432950687	-0.32656355830805656	-0.44347317204840864	-0.4751498280656855	0.1364616088009959	-0.02046689220495298
0.019921521595917487	0.05740107967047897	0.08495568514509919	0.09102394807646706	-0.01785711620155492	0.007025110684657288
0.15401961892083857	0.3379399561416197	0.46222911750014106	0.49524548374063565	-0.1386162455496134	0.02230214406170714
0.038227635656788286	0.07029585675256544	0.08974207535043041	0.09615222417497127	-0.03476015876455943	0.0013917903281739743
-0.14410297852045512	-0.32123626196097077	-0.44224071829667927	-0.4738293415742596	0.1287656452484994	-0.022298875031602276
-0.08618189520864866	-0.1767761979778999	-0.23644178338823355	-0.25333048296387517	0.0771490780454268	-0.008748322663944324
0.11139399867306596	0.253960092379013	0.35331293593410407	0.37854957448444626	-0.09935419956022716	0.01874865413019039
0.1255646048518202	0.2674128674960192	0.3629444011000188	0.38886900202641583	-0.11222537165507677	0.0154479726880967
-0.06608708255273367	-0.1579469797097159	-0.2232556166716	-0.23920244637386462	0.05825646816730463	-0.013221267222856685
-0.15082977441492987	-0.3270321386544329	-0.44772774518106984	-0.479708299259138	0.13380194502951656	-0.02024698265808652
0.01549607994294441	0.04845227266417285	0.07416238663694728	0.07945969964024512	-0.013499963259676907	0.006375947769981189
0.15203115761523273	0.335446353203079	0.46291442237009384	0.4959797389682543	-0.134580362903576	0.02187228900069033
0.04199150540401214	0.07852512376566799	0.10110730459948251	0.10832925554947404	-0.03764425082294415	0.0018949134030724348
-0.14031255292811662	-0.3148851730216472	-0.43776096755890825	-0.46902960861331444	0.12327143759557575	-0.021626400144549068
-0.08912484646018103	-0.18391030371586412	-0.2477751082886769	-0.26547333108806015	0.078599029275826	-0.009095397185564541
0.10665823707582087	0.2452624498869012	0.34497660685888504	0.36961779329442157	-0.09346765526337486	0.017972946417887756
0.12670923089307823	0.2712074323284265	0.371068409073731	0.39757329630000493	-0.11146687923341848	0.01550129916377846
-0.060494520663503915	-0.1468897216611495	-0.21067977119745968	-0.2257283261909026	0.05228997352674136	-0.012360464651497888
-0.15008008315685736	-0.3271928590607237	-0.45185857798014534	-0.48413419155226994	0.13099878040942414	-0.020017100676075216
0.009870523654455343	0.036705774957989684	0.05923806804345198	0.06346935825109128	-0.008229668795834198	0.0055564928562672105
0.14940776493335892	0.33163958466663074	0.4619761209795968	0.4949744160248903	-0.13007194849992912	0.02137087691910212
0.04665889395447561	0.08893930474761126	0.11584457953076757	0.12411919300201155	-0.04120805673671087	0.0025329325486050033
-0.13555540762259127	-0.30640787263128116	-0.43037130548090685	-0.46111211349907427	0.11706905070271954	-0.020834732357410943
-0.09261017265441844	-0.1924430652823943	-0.26143173607603093	-0.28010543232284485	0.08044335556904522	-0.00953004847736874
0.10081925601524355	0.23406439582562388	0.3330671711209193	0.356857683549591	-0.08678114336062019	0.01705551756233076
0.1279417131818916	0.27536724543363317	0.3800299512700392	0.407174948657535	-0.11076670878826156	0.015582714713124753
-0.05379289070333622	-0.1332376104476255	-0.19423277311731188	-0.208106542481931	0.045539950343331255	-0.011352567998048043
-0.14900821430186878	-0.32676425435639916	-0.45541133493162234	-0.4879407168350369	0.1279587534418311	-0.019760837439566987
0.003292383422149219	0.022664025867792273	0.040757193800062735	0.043668421526045005	-0.002308271625070894	0.004607630895306401
0.1461291287358259	0.32643355175473826	0.45918875743283166	0.4919879550788074	-0.12509699622292442	0.02079721074021928
0.05197676491272007	0.10100389958962927	0.1332899152785316	0.14281062418749496	-0.04519714353358677	0.0032650227977886782
-0.12990067779645315	-0.2959050158464522	-0.4200772152928756	-0.45008273110782976	0.11025461741487275	-0.019937369965832084
-0.09640302988674704	-0.20186286843385512	-0.2767305053643249	-0.29649697085115745	0.08245824088361718	-0.010015822421107753
0.09401082772782919	0.22061021979504208	0.31778477175692493	0.3404836841936622	-0.07945171876480464	0.01601996154880543
0.12909440779792483	0.27950820880034916	0.38927038366728567	0.4170754119436187	-0.109977047839853	0.015667170527909696
-0.04618865858926651	-0.11740227036499581	-0.1743602120190943	-0.18681451270668614	0.03822525361848466	-0.010231765667273662
-0.1475046597502959	-0.3254733884018103	-0.45793492770609334	-0.4906445662270175	0.12460006999780285	-0.019463184040335226
-0.004009369548989842	0.00679943152491008	0.019278694700044396	0.020655743889218783	0.004032879540651955	0.0035660151572383656
0.142173383945504	0.3197394284831619	0.4543246485795548	0.4867764098385832	-0.119661457243648	0.02015039134112074
0.05771166567039105	0.11421718272588902	0.15279828776880328	0.16371245186706002	-0.04938880052964318	0.004054790735231014
-0.12341191062853636	-0.283469675125686	-0.4068844043497083	-0.4359475765019465	0.10291545696952509	-0.01894645970908841
-0.10028710084261744	-0.21168952539026703	-0.29301015418078485	-0.31393945174541543	0.08444945353283881	-0.01052036059382151
0.08635791549659333	0.2051319313873168	0.2993303896842228	0.3207111319397414	-0.0716210282047445	0.014887612536833352
0.13001350252350613	0.2832708379991893	0.3982493440331716	0.42669572659906874	-0.10897160752007735	0.015732611349040148
-0.03787276815275388	-0.09977106191094505	-0.15149930038967063	-0.16232067877838194	0.03053953834253252	-0.009028584071583521
-0.14547293751535068	-0.32307307221621984	-0.459005315563724	-0.49179141034077906	0.1208581970489431	-0.019111561466932225
-0.011821882629296966	-0.010440571888741744	-0.004646004952173993	-0.004977862907984906	0.010589379224483338	0.0024644375321241662
0.1375245426020381	0.3114822123718868	0.4471770325929353	0.47911824983396145	-0.11377735171925947	0.019430322616381997
0.06365029416609341	0.12811202678997943	0.17374601260490008	0.18615644277519885	-0.05359068442420248	0.004870281482736873
-0.11615399015181888	-0.26920274138293043	-0.3908209906534694	-0.4187367760606323	0.09513618997149358	-0.017873740327233073
-0.10406698806329724	-0.22148025299360352	-0.3096379518481594	-0.3317549492433566	0.08625257162515321	-0.011015630602864085
0.07798187293161417	0.18786067414414334	0.27792241209402335	0.29777401305331785	-0.06342034031751986	0.013678261415768386
0.13056304425109053	0.28632984126684946	0.4064588825176735	0.43549166068721046	-0.10764760320951601	0.015760434026711075
-0.029024112656159742	-0.08071431907606812	-0.1260890064171099	-0.1350953637747611	0.02265546408727989	-0.007770431155658825
-0.14283426764773408	-0.31935297384131617	-0.4582425222831048	-0.4909741318009783	0.11668850347847157	-0.018696344889944237
-0.019946854097862336	-0.02863063124773592	-0.030469171555122323	-0.032645541443179035	0.017181013279615576	0.0013321299961018755
0.13217718223783817	0.3016115704789718	0.43757641308707435	0.4688318717426863	-0.10746604262146577	0.018638275788755106
0.06959962073836298	0.1422570975490655	0.19553372415128847	0.20950041944591827	-0.057639135598760174	0.005683852407272594
-0.10819726004294372	-0.2532223245363968	-0.3719518478407876	-0.39851983730863255	0.08700199592571826	-0.016731064275881738
-0.10756963621153179	-0.23083389730275192	-0.3260174474851587	-0.34930440886549224	0.08773230130364087	-0.011477948357419453
0.06900358810125362	0.1690336603987654	0.25380694446858615	0.2719360119773606	-0.05497345984620778	0.012410587333716907
0.1306272524835432	0.2884002409254945	0.41343412435017807	0.44296513404493887	-0.10592607886131034	0.015735639135189685
-0.019811589833517985	-0.06058935868732841	-0.09857514144820868	-0.10561622269859704	0.014727424677156365	-0.006481965564064835
-0.13953014095524974	-0.3141463529091044	-0.4553226222114644	-0.48784566742016033	0.11206687451800577	-0.01821104382189432
-0.028199756676322043	-0.04736650526094289	-0.05764648296870305	-0.06176408941589196	0.02364982441635024	0.00019499764951484317
0.12613913314330857	0.29010844472627206	0.4254016680216587	0.45578750199425017	-0.10075955165376314	0.017777143677812184
0.07538684330490303	0.15625787915604364	0.21759009808202173	0.23313224866379753	-0.06139741525802669	0.006471976211974582
-0.09961958549136815	-0.23566866025742872	-0.3503868720615013	-0.3754145060580748	0.07859990100540402	-0.015530623371864493
-0.11064513408997798	-0.23939400721804444	-0.34159563920978797	-0.36599532856285355	0.08878125370706377	-0.011887867956932033
0.059545050706551514	0.14889762029885598	0.22726312321476627	0.24349620344939538	-0.04639812828395114	0.011102380690817776
0.1301116658018346	0.28924107405955246	0.41876136608676723	0.4486728930411123	-0.10375117690309302	0.01564678198463429
-0.010395067515946703	-0.03974199603083629	-0.06941149437491681	-0.07436945794116247	0.006893219896201617	-0.005185336540450701
-0.13552338366731098	-0.3073335795333801	-0.4499857981363514	-0.48212764158000637	0.10698898779863186	-0.017652251402332796
-0.03640968967660947	-0.06626560508574388	-0.08563952717101224	-0.09175663680319382	0.029858775329948947	-0.0009242028561520315
0.1194327008200447	0.2769884787502789	0.41058702564727484	0.43991467082877084	-0.09370054491536327	0.016851482012028598
0.08085928277867127	0.1697576662873393	0.23937616207299056	0.25647446010045555	-0.06475395356526659	0.007215006757019771
-0.09050692459850113	-0.21670569016618926	-0.32628452587274903	-0.34959056366828295	0.07001875562187639	-0.014284975020998106
0.46358824284132477	0.45127114842704685	-0.22721107507276747	-0.2434404375618369	-0.1768025861635193	-0.009795444771087378
0.4551456928041359	0.4315941281556021	-0.255246951835591	-0.2734788770111449	-0.1670755860592246	-0.011117848044839692
0.4607790125985126	0.442349865183587	-0.2430425165517395	-0.26040269635355767	-0.170728543475894	-0.010285316403271547
0.4721530519210993	0.4658685602360039	-0.21210303726798635	-0.22725325421080592	-0.17937514661293205	-0.008758826937241643
0.4723448666393594	0.4654150436652806	-0.21228136220052474	-0.22744431661363052	-0.1773313668215428	-0.00897101191234676
0.46254053264868794	0.4429660137816452	-0.243154759981688	-0.2605229571350752	-0.16621426069138273	-0.010571688541333866
0.46017896302619427	0.4364448193109093	-0.25408313610957656	-0.2722319316052554	-0.16242284382884092	-0.01090733681120468
0.47126211603978124	0.4592407514876403	-0.22488905915674115	-0.2409525634057505	-0.17098161670059472	-0.009329479763096438
0.4782213900498176	0.4734228658449401	-0.20563830967812932	-0.22032676034428708	-0.17532514382918074	-0.008520037455975684
0.47193151857387444	0.4587735087789128	-0.22530271095888993	-0.24139576172416088	-0.16740472184864713	-0.00966142170526169
0.4633659568452073	0.43886580413130816	-0.253683992487061	-0.27180427770736626	-0.1577818871658938	-0.010967822331228876
0.46892313609272035	0.4496633345138951	-0.2411191368371488	-0.25834193237566266	-0.16135706176318088	-0.010123667371662926
0.4803199912142003	0.47339078433925824	-0.20962929296619276	-0.2246028138868382	-0.1699531775082523	-0.008592449304787121
0.48050687435184686	0.472909291940288	-0.2098972124251296	-0.2248898704235055	-0.1680159905463932	-0.008802456114529641
0.4705900656442029	0.45017568132340724	-0.24131600655894467	-0.2585528641807704	-0.15704407652538027	-0.010393416153370786
0.46807717846140146	0.443452973171546	-0.2523800643739218	-0.2704072118875719	-0.15322689153615549	-0.01072066415233156
0.47907581758681833	0.4662787846187343	-0.22279485036999272	-0.23870876827815474	-0.1616300054825784	-0.009146248629597925
0.48611510199905544	0.4807002673132854	-0.20310980128905018	-0.21761764421134322	-0.16605282900071153	-0.008327609674723934
0.47981875429729015	0.46597793090316597	-0.2230396237832763	-0.23897102546180757	-0.15832944828575138	-0.009456057846322426
0.4711154426652284	0.4457959998692067	-0.251854816873801	-0.2698444466929772	-0.14879402568980243	-0.010750768515015111
0.4764557385041554	0.4563175051430399	-0.23937045233800452	-0.2564683418415787	-0.15216689643242537	-0.00991924487555806
0.4878656431781582	0.48022961293807354	-0.20735640843554476	-0.22216758046177332	-0.16070686486277133	-0.008387252894630017
0.4881711504900989	0.47998915096975436	-0.20735636195590743	-0.22216753063312197	-0.158986362305925	-0.008577528560658293
0.4782217396827606	0.45713834184142893	-0.23911976999574586	-0.2561997535756922	-0.14822793572973916	-0.0101480405408083
0.4754577291995537	0.4499821450586296	-0.25065880591173534	-0.2685630063934392	-0.1442959676404042	-0.010484535674488973
0.4862801746325549	0.47263067437225176	-0.22096447449928652	-0.23674765127474715	-0.15246651557597843	-0.00892971472693077
0.4934647670559769	0.4874353898357654	-0.2006433958572158	-0.21497506696213706	-0.1570258648257189	-0.00809370004530833
0.48728355405799356	0.4729047180062363	-0.22049201479708444	-0.2362414444032472	-0.1496036565637459	-0.009191975948064396
0.47843358417436527	0.452417070896347	-0.24981210955178082	-0.26765583170330487	-0.14014536077180367	-0.010478507517126685
0.48343564070896716	0.4623840333356925	-0.2378041016932495	-0.2547901090091049	-0.14321395511295465	-0.009680011703812084
0.49484290031459355	0.4864455041517719	-0.20530616819882044	-0.21997089449341528	-0.15168572286351117	-0.008151307789819082
0.49537349028573696	0.48668228722502693	-0.20471370715092319	-0.2193361147684519	-0.15027085954691766	-0.008307117986133861
0.4854646297844931	0.4638689356486099	-0.2366301583026472	-0.25353231247326913	-0.1397852734940877	-0.009847967119123769
0.48236873926735035	0.4560864248977392	-0.24893579035922261	-0.2667169182998076	-0.13567067927519844	-0.010207977277880451
0.49293007117874077	0.47836398495341137	-0.2194018493879605	-0.23507341008541285	-0.14354029643352104	-0.008686915989651588
0.5003103306986881	0.4936665429330743	-0.19827608666053337	-0.21243866424996108	-0.14827644391516417	-0.007827328152999186
0.4943515725737277	0.4795644730735141	-0.21772319069162285	-0.23327484714441138	-0.1412417871151106	-0.00888090212867793
0.48535486230809055	0.45875871777280025	-0.24759176172666414	-0.2652768876028317	-0.1318589446710988	-0.010161471964562466
0.4899151320296433	0.4679288345835511	-0.23641495522399197	-0.25330173779267456	-0.13454130241615705	-0.009412876618067691
0.501296490590944	0.4920887370971491	-0.20349511954690513	-0.21803048522474058	-0.14292565423999787	-0.007891969880076274
0.5021417589192572	0.4930057818732039	-0.20202091362365315	-0.21645097884448156	-0.14188574767937487	-0.008001358073949456
0.4923426084654745	0.47037780485213476	-0.23390018102458027	-0.2506073368156371	-0.13172620208795996	-0.009504360153750521
0.48885326651858235	0.4618163232694467	-0.2472140000935547	-0.26487214301525164	-0.12738119211671153	-0.009898819298703886
0.4990737306035097	0.48353896695160314	-0.21810311207495378	-0.2336819058231066	-0.13488845169867494	-0.008424046051484937
0.5066846695046989	0.499422790430227	-0.1960415111648853	-0.21004447621914865	-0.13982551594650447	-0.007536758798363505
0.5010428922285277	0.4859613331161074	-0.2147904090611582	-0.23013258110957902	-0.1332493166564246	-0.00853350383780229
0.49190947781829103	0.464847550038874	-0.24521826476124137	-0.2627338551375704	-0.1239493708589383	-0.009808844180489584
0.4959410083862389	0.4730125202187462	-0.23518875944744794	-0.2519879566049742	-0.12618149228069858	-0.009123807541942927
0.507265147681561	0.4972024089197694	-0.2019347079168846	-0.21635861562175596	-0.13445229098546027	-0.007615794260697781
0.5084983184622514	0.49896975856137216	-0.1993259591344703	-0.21356352760483896	-0.1338386292152834	-0.007669453933830829
0.49887555172310805	0.4766716746096859	-0.23097481480661242	-0.24747301586433185	-0.12405370135858414	-0.009127165724734595
0.494949806207448	0.4672182481954422	-0.24548761132494565	-0.26302244076138437	-0.1194488851638104	-0.00956386034649493
0.5047541888116648	0.4882102416709743	-0.21705794744130485	-0.23256208657416183	-0.12653861208644032	-0.008146473365390912
0.5126156847704714	0.5047270834051251	-0.193969434555417	-0.20782439413689444	-0.13168582799548903	-0.007229387630957159
0.5073736822932496	0.4920951889247306	-0.21174572803734953	-0.2268704228674278	-0.12562526610896732	-0.00815932535814899
0.4981238594756898	0.4707067730027105	-0.24270879632038483	-0.26004513894764436	-0.11642425575800036	-0.009428689365574956
0.5015553925112075	0.4776908150191881	-0.23410484295094122	-0.25082661750152696	-0.11815843319056833	-0.008817933919765505
0.5127832293356529	0.5018247090148593	-0.2006313361799359	-0.21496214590491416	-0.12628350302169136	-0.007328500113882527
0.5144617739877065	0.5045800060928527	-0.19667285573846002	-0.21072091682229535	-0.12613095423756698	-0.007319599596690205
0.5050801956866041	0.4827543140276177	-0.22789340052807655	-0.24417150056362855	-0.11676526882154317	-0.00872517044432224
0.5006927205542586	0.47233421056129515	-0.24374545734318137	-0.261155847208541	-0.11188773571863636	-0.009209006373471391
0.5100103930881915	0.4924280682922761	-0.21625062859148203	-0.23169710209344668	-0.11851090253507081	-0.007858780836950957
0.5181278383584781	0.5095985865617372	-0.19208534728067264	-0.20580572920086113	-0.123864171956767	-0.006911692937706395
0.5133573755024475	0.4979632481319552	-0.20863672709756578	-0.2235393504305787	-0.11836403418757277	-0.007766785916261118
0.5040210806938071	0.47635602592890985	-0.24007626198901114	-0.25722456644784375	-0.10928546429438053	-0.00902807744013972
0.50679636629488	0.48201489672023634	-0.23313821664425866	-0.24979094645932387	-0.11048887695408638	-0.008499642346779548
0.517881904710757	0.5059905988706276	-0.1995864390761753	-0.21384261329488308	-0.11843127372113059	-0.0070349757185303105
0.5200482289907638	0.5098398749294937	-0.19410147127827826	-0.20796586204383358	-0.11875985411127195	-0.006958959062645413
0.5109707765314769	0.488627045120533	-0.22469142763292932	-0.24074081531603764	-0.10985420187591413	-0.008306077415794264
0.5061126082034814	0.4772016853226579	-0.24197363562253732	-0.25925746679200623	-0.10470548735516189	-0.00883938944537407
0.5148780027415198	0.4962392483809237	-0.21566091548237648	-0.23106526662036	-0.11081944218386688	-0.007564821453608241
0.523243267868345	0.5140543807358574	-0.19041017572054178	-0.204010902529548	-0.11636304180354765	-0.006589235636913602
0.5190055166470102	0.5035611680752121	-0.2055070523538367	-0.22018612748945968	-0.11145675866477267	-0.0073632169270435414
0.5096212229158888	0.48181136381002904	-0.2373315117343459	-0.2542837625999658	-0.10253014581817362	-0.008613191722242378
0.5116984504547006	0.4860316447037648	-0.23226126750238404	-0.24885135809252507	-0.10318361106311899	-0.008172666675435631
0.5225900084764872	0.509733012692893	-0.19879661976405635	-0.21299637831918714	-0.11090309646086313	-0.0067393128565125075
0.5252721870007893	0.51475164809579	-0.19164740474657166	-0.20533650504491183	-0.11171948531512652	-0.006593690209568379
0.5165595314542046	0.4942891839774758	-0.22140179477830663	-0.23721620868352727	-0.10331061871762835	-0.007876589012195128
0.5112366267559495	0.4818535838429437	-0.24015747536582183	-0.2573115808007944	-0.09790464352076694	-0.008459469584691333
0.5193899575165676	0.49968773101004743	-0.21526489074064964	-0.23064095439858734	-0.10347348830383649	-0.007267784766166468
0.5279825856795076	0.5181106854413721	-0.18896009994004445	-0.202457249909455	-0.10918185218148714	-0.006266692823275252
0.5243283845003248	0.5088839001518501	-0.20239678683351472	-0.2168537001447751	-0.10489233998502394	-0.006954922752549642
0.5149417060607924	0.4870853619164289	-0.2344849066360179	-0.251233828564157	-0.09615162248956842	-0.008189424737388812
0.5162929658894851	0.48978380857389675	-0.23144516276914437	-0.24797696016432408	-0.09624842161589445	-0.007840172425304092
0.5269346393263894	0.5130836770199919	-0.19825386995872812	-0.2124148606727898	-0.10370301053117548	-0.006444861353795618
0.5301471968525698	0.5193175285395661	-0.1893418938369528	-0.20286631478567482	-0.10500201620525142	-0.006228996386367548
0.5218571063156636	0.4997384523117342	-0.21805564255542118	-0.23363104558486741	-0.09712228530337534	-0.00744249072743112
0.5160887803295433	0.4863183110005026	-0.23828301204624844	-0.25530322724266774	-0.09148332102036086	-0.00807312221151245
0.5235768689495633	0.5028149806859042	-0.2150357709685834	-0.23039546892972995	-0.09647831169656923	-0.006970269400864112
0.532365440631316	0.5217837123300534	-0.18774647205260833	-0.20115693431704562	-0.10231783072479256	-0.00594791341294577
0.5293354537034624	0.5139263338232893	-0.199342669360963	-0.21358143142319644	-0.09865821813717363	-0.006547254631360181
0.5199975965559442	0.49218731918921965	-0.23154737444006399	-0.24808647263602757	-0.0901401579909962	-0.007761462324852059
0.5206083073899306	0.49331011739151315	-0.23066103163735488	-0.24713681966521392	-0.08968488081107276	-0.007504834834698443
0.5309415638937797	0.5160736309349279	-0.19794587994133062	-0.2120848713702436	-0.0968323666354517	-0.006154296204933615
0.5346863107542306	0.5235403429438877	-0.18721174771291016	-0.20058401536679704	-0.09859835131946894	-0.005869194774212084
0.5268728967446477	0.5049713732643275	-0.21468284848046254	-0.23001733764475718	-0.09127529224748841	-0.007008733017577555
0.5206901823737393	0.4906198913543874	-0.23633807006070703	-0.2532193608264964	-0.08543599025272211	-0.007683713144477477
0.5274672798309031	0.5056601647865188	-0.21494470726579457	-0.23029790067809675	-0.08983587157016176	-0.0066743575184110915
0.5364109011843682	0.5250902340886845	-0.18677582941220863	-0.20011696006159232	-0.09576666735003292	-0.005635987222740027
0.534035740735768	0.5186837952025426	-0.1963781946582394	-0.21040520852576852	-0.09274096518753895	-0.00614469094714049
0.5248018981171286	0.49712353721533575	-0.2285310638105054	-0.24485471124415356	-0.08448362565392664	-0.007333357486945677
-0.28712936214690915	0.02518771601388157	-0.0037210077558211246	-0.003986794046646301	0.0443852434199057	0.04320674114199902
-0.2822536097923127	0.03740939842990505	0.012542053385939616	0.013437914353865621	0.0388740546875312	0.043895948912965894
-0.28528134562033636	0.032872092634335257	0.006023032228881327	0.006453248832848399	0.04063702178391371	0.04359683883428408
-0.2924306688797124	0.018140959372207204	-0.013125507643593217	-0.014063043920336842	0.04681501085950402	0.042063653356873516
-0.29264892652435703	0.017568340237533918	-0.012556369849755512	-0.013453253444999803	0.046887883481779594	0.041143238285421234
-0.28653764326167847	0.031710965780375286	0.006925891988115516	0.007420598552970452	0.04059721335294411	0.04166062788240816
-0.2852177516471805	0.03654018615480983	0.012916614656639479	0.01383923000778666	0.03829945437210813	0.04202405939404935
-0.2915192114135808	0.024276478543958	-0.0036186490470731594	-0.003877123977489552	0.043337653807365206	0.040987445116415465
-0.296240111612536	0.014129615504172684	-0.016136292130638646	-0.017288884457686726	0.04749749495968666	0.03952956188134622
-0.2920913835644603	0.023349331887988493	-0.0026532796755600672	-0.002842799676230833	0.04338184900074267	0.03943928037786691
-0.2871831972911475	0.03550641772613494	0.013584190404072239	0.014554489728747073	0.037976954923928184	0.040125880816224146
-0.2901092661127646	0.030934325141420194	0.006923707801498143	0.007418258374502342	0.03967581222431596	0.03982683996139718
-0.2971435515280409	0.01629412658419303	-0.012269576523261176	-0.013145974863937815	0.04567294775425444	0.03834593687333541
-0.2973473892671381	0.015761214890686374	-0.01166607726179078	-0.012499368529806232	0.0457328422100493	0.03748827052039898
-0.2912474135862328	0.029839333328111433	0.007834976663846076	0.008394617847981775	0.03958305334488181	0.03801970311409071
-0.28982904670344106	0.03467690268587948	0.013832845840709011	0.01482090627637973	0.03728885747757638	0.03837848877340695
-0.29598466442315446	0.022512113494593984	-0.0027362086261531354	-0.0029316520972372537	0.0421524533209627	0.03737503267054834
-0.3006589555493383	0.012411926443729487	-0.015314162947445982	-0.016408031761743165	0.046207850733296744	0.03598311495710021
-0.2965730252079401	0.02151198846099349	-0.0019149521625627579	-0.0020517344842028405	0.04222790220723569	0.0359244259359558
-0.2916165395627702	0.033652934603192276	0.014388794379478275	0.015416565416873218	0.036913157942818915	0.036607851732700085
-0.2943747086328393	0.029220406956458986	0.00781826585812287	0.008376713435641241	0.038482308731958396	0.03632550497005635
-0.3012916152874837	0.014700751452966622	-0.011403610554370306	-0.012218154181688923	0.0442936175522255	0.03490487437159209
-0.30156461618553215	0.014030033332561321	-0.011007793794205549	-0.011794064814708644	0.044417120399011786	0.03409570666583124
-0.295511455542216	0.027971685803792574	0.008440092116398762	0.009042955832658968	0.03844012847024583	0.034630472534624236
-0.2939460556370084	0.03294688164695423	0.014634525570899112	0.01567984884522469	0.03610260299905149	0.034993592672826625
-0.2999114955106221	0.0210056664143791	-0.0018136305380731697	-0.001943175573206492	0.040748754284580704	0.034037122978556954
-0.3045849512939322	0.010863707169267264	-0.014588374752893516	-0.015630401552524056	0.04474016074807005	0.032706742893125466
-0.30063171700756175	0.019692467176225095	-0.0014674372214072654	-0.0015722541907272987	0.04095792557353858	0.03266459783776755
-0.29561667962803256	0.03185442436443258	0.014976376724709431	0.016046117929321858	0.035722357515818384	0.03334414004796892
-0.2981520011473553	0.02770854924297439	0.008698052334535022	0.009319341804355513	0.03711082421071093	0.033091083318854166
-0.3049472548171617	0.013337472363588065	-0.010531612958943032	-0.011283871043128264	0.04273179387344338	0.031735957923029266
-0.3053575537076778	0.012381747116147448	-0.010549876631440013	-0.011303439283443576	0.04297801805431566	0.03096327732576837
-0.29938433541661286	0.026120654893035923	0.008773319214122954	0.009399984864979954	0.037201018613589536	0.03149245307231983
-0.29763385485790655	0.031339075272804606	0.015324702859293271	0.01641932451123692	0.03478529839948143	0.031866496072459526
-0.30337075117269846	0.01972892483985843	-0.0008623334025296101	-0.0009239286408970668	0.039180305420073405	0.03096707403503015
-0.3080777135267057	0.009477131551553978	-0.013942127114977191	-0.014937993369077755	0.043137036849885284	0.029694028192024158
-0.3043167177861335	0.017904512984750445	-0.0012729982444050752	-0.0013639267159649764	0.03960151820647205	0.029656099275988106
-0.29923925559321524	0.030110799062644345	0.015363440629385623	0.01646082925536371	0.034439943908778727	0.030330587448577362
-0.30150664191317195	0.026374787453009512	0.009554161260274141	0.010236601368257386	0.03560909055759413	0.030115995981068087
-0.3081727653050365	0.012183030217285212	-0.009652991987355143	-0.010342491428936585	0.04103406775379106	0.028829783280368698
-0.30877453306737085	0.010823022272953212	-0.010258948857192758	-0.010991730953951603	0.04144683166637308	0.028083814182149176
-0.30291349078761304	0.02429470000330272	0.008863726928671002	0.009496850272937589	0.035894098138323546	0.028599800474472883
-0.30094980021086964	0.02983922230572611	0.01590420327092664	0.017040217809945447	0.03337615143179873	0.02898915937889003
-0.3064243093573305	0.018654540569717583	0.00010845471581323852	0.00011620148746788731	0.03749332755752356	0.028153902166836966
-0.3111880924129125	0.008245657920468177	-0.013355862406096314	-0.014309852607947648	0.04143427723679673	0.026934603330233096
-0.30767018464177304	0.016159512683829418	-0.0012952797862431922	-0.0013877997971589054	0.03818376619734416	0.026890909257520537
-0.3025329257049087	0.02841874029822205	0.015563796161891399	0.01667549589686793	0.033096692123767625	0.027558601198751007
-0.3044960006428788	0.025194706756729152	0.01037769607958738	0.011118960104682218	0.034018341164848226	0.027388787438063722
-0.31102189041231804	0.011217834176183774	-0.008764843164269242	-0.009390903402839667	0.039239915837139434	0.026173680886091837
-0.3118567018746549	0.00935987442897048	-0.010101631419442026	-0.010823176555975889	0.03984976239361494	0.02544675779002791
-0.3061398697623552	0.02249965539216104	0.008738111373276266	0.009362262176483206	0.03454355742056488	0.025942994778621838
-0.30394405552774606	0.02843175870751147	0.016372559668506027	0.01754202823577199	0.031908919491066064	0.026350132274598936
-0.3091259976608704	0.017756477239619657	0.001090726911335576	0.0011686359843037825	0.03572718918172891	0.02558384068446142
-0.3139596904860314	0.007163326744775103	-0.012809389747652196	-0.013724346187671042	0.03966195617987467	0.024415481656838777
-0.31072811145731094	0.014467090530823052	-0.001499538728847034	-0.0016066486646529104	0.03672567173448625	0.024358080953870365
-0.3055399026392568	0.026773355481174373	0.015589551904756952	0.016703091334801246	0.031718775304842454	0.025016678083175124
-0.3071701022394566	0.0241445198551539	0.011159886963449286	0.011957021766348613	0.032373676556280095	0.024895580872653086
-0.3135411538671844	0.010423585181860342	-0.007863575746804475	-0.008425259739499827	0.037382675275171945	0.023752947725880484
-0.3146392116608125	0.007997484086416663	-0.010045672399521081	-0.010763220462805465	0.03820868466352265	0.02303932876778104
-0.30909858469386114	0.020739860184645326	0.008421598056319755	0.009023140765152513	0.03316960153530907	0.023510130892073492
-0.30666021319763864	0.02710109393505726	0.01672867609370837	0.017923581548576147	0.030412134015498294	0.023935865381197942
-0.3115226293345852	0.017010220445465754	0.002076989499432771	0.0022253459013123374	0.03391513499849783	0.023241499102876345
-0.31643011353434236	0.006224284528488356	-0.012283330109616429	-0.013160710859013242	0.03784533579181527	0.02212207596286196
-0.31352117145124503	0.012835567209803672	-0.0018527459502198863	-0.0019850849733360977	0.0352446009784572	0.022044816155216897
-0.3082965423530141	0.025169322041845296	0.015451860892008161	0.016555565249412995	0.030327986164471302	0.02269154962419512
-0.30957241696308835	0.023201726667624614	0.011892167879040877	0.012741608462616297	0.03070457303807461	0.022621153206693688
-0.315770987180026	0.009782984804287654	-0.006946018058038892	-0.007442162214202649	0.035490404630477354	0.021551771138511647
-0.3171522174352249	0.0067400982708294074	-0.01006069513655507	-0.010779316251135457	0.03654180949781337	0.020847425219985512
-0.3118195623132351	0.019018944145582004	0.007938101152638011	0.008505108367331584	0.031788763829292334	0.021287892309291772
-0.30913594418533336	0.02583244283687178	0.01697132015479414	0.018183557328148265	0.02890948089552801	0.021731679375212063
-0.31365493097138564	0.01639286492071914	0.003059798105685227	0.0032783551236802194	0.03208500069594438	0.02111071719546359
-0.31863200291721183	0.0054224694816269025	-0.011760075225484003	-0.012600080624872475	0.03600562879002106	0.020038969070292414
-0.31607547907089517	0.011272277401665013	-0.0023236451106201966	-0.002489619788098743	0.0337547376464486	0.019937277897259645
-0.31083394755708516	0.023601650563900935	0.015161477818123562	0.016244440526344606	0.028942081207819433	0.02056903027870784
-0.3117406137589872	0.022345504138437593	0.012566259545216929	0.013463849533711478	0.02903544834307666	0.02054971926237522
-0.3177466748696755	0.009279529421998254	-0.006010120108311679	-0.00643941440911448	0.03358663008180554	0.019553913549633126
-0.31942172516875095	0.005590971207447547	-0.01011869970712032	-0.010841464004763452	0.03486426096389752	0.018856299792668032
-0.3143281736981508	0.017340341171816827	0.0073106493386217155	0.007832838566088376	0.030414284415829967	0.01926227376734188
-0.3114036377734066	0.02461234791930428	0.017099500912812187	0.0183208938542836	0.027420258038805705	0.019722470049812174
-0.31555835585955716	0.01588314064963764	0.004031498480675683	0.004319462669447817	0.030259880823405565	0.01917518517803917
-0.32059388668778116	0.0047514140329452444	-0.011224394822975962	-0.012026137334070982	0.03416063597334045	0.01815048799891255
-0.3184132777114443	0.009783763493142701	-0.002882809479116032	-0.0030887244686878253	0.03226752673226413	0.018021194317830787
-0.31317855891250385	0.022066167259298827	0.014729167730065608	0.01578125114595846	0.027575188241976963	0.018634634614836804
-0.31370725459583826	0.021556921444404954	0.013174273299686061	0.014115292842727696	0.027386233186510827	0.018665493679117327
-0.3194991409400807	0.008897379009279711	-0.005055350930788196	-0.005416447431176186	0.031690985242127975	0.017743211399215957
-0.3214703113470192	0.004552323327597515	-0.010194398348413517	-0.010922569690101039	0.03318857615191028	0.01705106121486369
-0.316645831497885	0.01570759381785036	0.006561593546818976	0.007030278788261181	0.029056516281012204	0.01741910715538842
-0.3134910076260822	0.02342898631919523	0.017112765117749368	0.018335105502221394	0.02595985953808638	0.017893210888291586
-0.3172637876081436	0.015461410203717493	0.004984127529484585	0.005340136651686514	0.028458735796558998	0.01741888464491368
-0.32234087936911365	0.004204133568289513	-0.010663785988414649	-0.01142548500960983	0.03232527780051887	0.016441123339693567
-0.3205535563207738	0.008375871033698178	-0.0035027124981816473	-0.0037529062747313586	0.03079209485859886	0.016282298087622733
-0.3153527171654011	0.020559791124258275	0.014165994382688061	0.015177851129616882	0.026238237096232776	0.01687401624018207
-0.3155004206962742	0.02081904173294675	0.013708835359420184	0.014688037906788586	0.025772919771661726	0.016953083564238917
-0.3210555996789215	0.008621286651007367	-0.004082868418346737	-0.004374501880330496	0.029819756409813193	0.016103929947714358
-0.32331773195337205	0.0036253120884466566	-0.010265432566536795	-0.010998677780305909	0.03152513561403125	0.015417037525174114
-0.31879054602313955	0.014124501580577	0.00571271370002264	0.00612076466600773	0.027723332623727115	0.01574443484754194
-0.3154216519473774	0.02227232701916336	0.01701143003773294	0.01822653220135327	0.024540255219721627	0.016229301302433653
-0.31879814371944526	0.015109653226913492	0.005909432554399531	0.006331534893585572	0.02669693456350207	0.01582639249711608
-0.32389525461061663	0.0037730803666106137	-0.010068630846429935	-0.01078781878381199	0.03051203631327983	0.014895827480694146
-0.3225125971172588	0.0070537724893062126	-0.0041578140828995355	-0.004454800829934862	0.029335637349942933	0.01470663784272863
-0.3173751868834345	0.01908066170758417	0.013483508429614098	0.014446616178954833	0.02493938750875104	0.01527327036051444
0.06536250891303412	-0.3013029703371289	-0.8006718775216896	-0.857862727150505	0.1500697714128364	-0.05708567037898888
0.24772343402317526	0.1063991797403865	-0.24241255365840841	-0.25972773743339733	-0.012909242285593507	-0.022702036554103345
0.655448190856998	0.9816599985534706	0.921581885358792	0.987409163899058	-0.39766851209638604	0.03435014663400199
0.5617465124250888	0.7649214868355686	0.6155061611122529	0.6594708882463299	-0.3166816458062411	0.013037190581760448
0.1878922907873367	-0.04702210024544466	-0.47382088266062117	-0.5076652316380144	0.035480090419864836	-0.04240143397877579
0.08473127690968141	-0.258742741129219	-0.7437719057996275	-0.7968984722626051	0.14224791110166843	-0.050252261443277595
0.4887817647071642	0.6237278125893537	0.44605784326112935	0.4779191176120516	-0.23069616248071542	0.012520520829172077
0.6830409439885029	1.0288490905654772	0.9734779465808232	1.043012087198164	-0.41765350075906343	0.03346316880600187
0.3800314793342786	0.3625775231232369	0.06762474669601289	0.07245508644946035	-0.13984769640670178	-0.015587531166666769
0.07121034569651892	-0.30282097273598246	-0.8194028647988758	-0.877931642043495	0.15448230876357055	-0.05685199637000514
0.2562042480565407	0.11457772177178316	-0.24220428486394543	-0.25950459232926143	-0.00806172832500533	-0.02199241656910658
0.6648540902043476	0.9949146266283542	0.9359346837061208	1.0027871621513254	-0.3876286537380249	0.03464112240289148
0.5729824365508976	0.7788845845749282	0.6266882082260727	0.6714516530643012	-0.3099924443835859	0.01336157036835428
0.19545693658241978	-0.04456939143795144	-0.4858398641450289	-0.5205427117868776	0.039779815679415804	-0.04216800674139184
0.0917191636262842	-0.25604601099940316	-0.7552270036618183	-0.8091717914333403	0.14558574837717853	-0.04962857648582367
0.494904236855583	0.6293975997467668	0.4482471520045102	0.48026480547466016	-0.2204124071587711	0.012658471189248727
0.6932800824004172	1.0433975621957363	0.9898257761624325	1.0605276189079618	-0.40842517725215005	0.033744562601141365
0.39103124694303004	0.37427058020109216	0.0720814336000335	0.07723010818513851	-0.13608632094089557	-0.015074895335399924
0.07910840363093072	-0.2993571271844007	-0.831536574419259	-0.890932045257345	0.15636046008866142	-0.056185350853970424
0.26085821206905063	0.11491181381224717	-0.25216221022971125	-0.27017379814627296	-0.00031541874327778256	-0.021773234923548226
0.6705332930747007	1.0009855020669562	0.9423960676609494	1.0097100734702475	-0.3747417124223138	0.03448955852788655
0.5853661575257392	0.7963738574458841	0.6443153775174639	0.6903379059434283	-0.3048024299552725	0.01399164421024691
0.2061537276176725	-0.03456528196128017	-0.4872440114792873	-0.5220471553302076	0.04064886006844316	-0.04132944569027706
0.09791571744610834	-0.25468026176824027	-0.7685665561201384	-0.8234641691381719	0.14901581688538984	-0.04904090499451237
0.4964163948272183	0.6256306631210267	0.4386357066904055	0.469966828312245	-0.2066169333125478	0.012204357638992162
0.7022707781329093	1.0562314001431485	1.0057036961113095	1.0775396760260258	-0.3985657305226002	0.033961505704497894
0.40455357004051046	0.3923893397525041	0.08635632487791656	0.09252463461634948	-0.13506189158622398	-0.014056483124698411
0.08879450824167791	-0.2914550185469619	-0.8375965300192633	-0.8974248547963973	0.15605085898636253	-0.055157589944664576
0.26229114887346855	0.10857779094300975	-0.27097982687782246	-0.29033553032094017	0.009629112828200644	-0.021958585956008955
0.6728354089168204	1.000462139054444	0.9412898967997207	1.0085248903938382	-0.35947835994929106	0.033948793453528976
0.5985889658907522	0.8167139501422245	0.6674275310457926	0.7151009276412129	-0.30077804864409174	0.014865200804752407
0.219577372949462	-0.017835750336639117	-0.47889685219105	-0.5131037703320881	0.03860772880289012	-0.03998126271928079
0.10354613154620948	-0.25419572443528	-0.7831740633134342	-0.8391150696786893	0.15232139396055633	-0.04847271200830174
0.49396292469399566	0.6136453995706351	0.41840719738141374	0.4482934253682288	-0.1900727360553927	0.011256797286296975
0.7099102230659508	1.0670385581349369	1.0204115510295453	1.093298092022336	-0.3880315888524387	0.03409385455071655
0.4201881570666392	0.41608094369954735	0.10944944225578669	0.11726726044934453	-0.13628437451128636	-0.012620457472368668
0.1001053802278212	-0.27943879351881923	-0.8378092331156726	-0.8976527509718886	0.1537997888802289	-0.0538213386863158
0.26112293965464883	0.0968080699378848	-0.2972427053589797	-0.3184743287515387	0.021101904186144237	-0.022459805309841076
0.6720283779025938	0.993768716971218	0.9327479384426867	0.9993727920420155	-0.34221011424398534	0.03306054094255771
0.6123013557201773	0.8391299896291471	0.6949346428437669	0.7445728331999182	-0.29756417648091676	0.01591582779715209
0.2353606420575682	0.0048702616091360435	-0.4615635575592378	-0.49453238316570547	0.03412103139204403	-0.038208944828221014
0.10889729671003778	-0.25399132029563726	-0.7982085996420833	-0.8552235015113797	0.1552494697221929	-0.047896209405936856
0.4881338683566097	0.59456677072337	0.3886679399248822	0.416429935155509	-0.17145022318425931	0.009905693931857204
0.7160525254716332	1.075408981537601	1.0331248387389826	1.1069194717123898	-0.3767427164534017	0.03411640947785392
0.4375199323414306	0.44446973289564423	0.14031754124816334	0.1503402237327682	-0.13928184757160458	-0.010852138210920279
0.1129383867469126	-0.2634973692236436	-0.8322204848434893	-0.891664806328718	0.14979305471905574	-0.0522163970064314
0.2579590269695229	0.0808316195178972	-0.3294890799138256	-0.35302401584028276	0.033487614205047624	-0.023190988257092423
0.6683357058880435	0.9812440298679127	0.9168187337617049	0.9823057870076848	-0.32324861849003933	0.03185993961544683
0.626137931341353	0.8627988145039202	0.7256662918680654	0.7774996000706578	-0.2948093824222449	0.017077427320455474
0.25316729450586006	0.03286317841144127	-0.43594877974524326	-0.46708797829156185	0.027605770448721877	-0.036088826159933175
0.11427499723950696	-0.25340750407563606	-0.8127210104803552	-0.870772513055671	0.15755092319521605	-0.04727973557182609
0.479476511162452	0.5694527487425592	0.35049335707453577	0.37552859627197444	-0.15134293461960144	0.008233207487472641
0.7205390302836427	1.0808991513438355	1.0429728801802276	1.117470944695694	-0.3646123563856449	0.03400351467925504
0.4561392407255348	0.4766774792356731	0.1778852647325639	0.1905913561079576	-0.14361018548587656	-0.00883188153651076
0.12722237191977132	-0.24374924813474796	-0.8207854272063738	-0.8794129588150161	0.1441846508028087	-0.05037460027237375
0.25337378317777837	0.06183768833662722	-0.3662490358024137	-0.39240968288370787	0.04623708138034507	-0.024072208293850837
0.6619628684606343	0.9631989049704859	0.8935468236374173	0.957371597470637	-0.3028722167848895	0.030379046913041365
0.6397352018706965	0.8868866961421245	0.7584108634313468	0.8125830696336832	-0.29218265415947486	0.01828725560308138
0.27268420196486115	0.06549425963722624	-0.40273056273138547	-0.4314970314320093	0.019439824065483793	-0.03368927264938653
0.11997556935511651	-0.2517894181743647	-0.8257365415888646	-0.884717724967534	0.15900472017743025	-0.04659252055795582
0.4685046537850292	0.5393142737311158	0.30496076502098246	0.32674367614880695	-0.13027978667456896	0.006314621349937009
0.7232197964999127	1.083079127185	1.0490988102483128	1.1240344411524488	-0.35156649254939637	0.03373213755720779
0.47564789878847363	0.5118358389706033	0.22105231103649123	0.23684176291375833	-0.14885809327907043	-0.006633953475535714
0.14289675685375122	-0.22028966758015422	-0.8034355323693934	-0.8608237857028654	0.13711593789677828	-0.04832326066618011
0.2479006108644659	0.040952542985411254	-0.4060732428373782	-0.4350784761814663	0.058871961146074334	-0.025031324518857017
0.6531150974644709	0.939955602824041	0.8630287134675867	0.9246736222657782	-0.2813428930389905	0.028649082690304827
0.6527445039081652	0.9105778289119415	0.7919484038302966	0.8485161486547456	-0.28938428311324116	0.01948789898499551
0.29361448157908054	0.1021398179840838	-0.36258734982268687	-0.38848644610813926	0.009969016959926198	-0.031071825517642048
0.12626776537738424	-0.24852894793936386	-0.8363138132560168	-0.8960505159455812	0.15943124010200593	-0.04580758403848081
0.4557046623520428	0.5051276736027338	0.2531686077950537	0.2712520790438041	-0.10873367984229992	0.00421895702986621
0.7239685704882798	1.0815666019119796	1.050706254649653	1.125756703007826	-0.33755595240571556	0.033283812154254924
0.4956630223195735	0.5490948025751646	0.26869986095985654	0.28789270931243666	-0.1546495780026906	-0.004326005090055941
0.15989744753878465	-0.19322308602021623	-0.7801265526777251	-0.8358498788153522	0.12872744984998674	-0.04608744789593347
0.24202591316099695	0.019223615194508676	-0.44755665663266636	-0.47952499095557594	0.07098548006059863	-0.026004908393079732
0.6420084577703606	0.9118730098186919	0.8254503709542473	0.8844111123072742	-0.25891609157897294	0.026701712723950978
0.6648415474759233	0.9330964075568012	0.8250794140641285	0.8840136596336831	-0.2861527103062027	0.020628490002315054
0.31567231355530184	0.14218947826720507	-0.3162173921383524	-0.33880434851932134	-0.00048766536086925855	-0.028292162289474378
0.1333817842434172	-0.24309175318346837	-0.8435867295447379	-0.903842926243431	0.15869830184049408	-0.04490332506692645
0.4415385450490391	0.467840191169792	0.19624383252991523	0.2102612483221261	-0.08712704784724758	0.0020093325858769225
0.7226928509615544	1.0760509886653757	1.0470955538889402	1.1218880949604628	-0.322563174216491	0.032645736844927505
0.5158197874532274	0.5876293867072462	0.3196980058537243	0.34253357889338987	-0.16064507605132614	-0.001968899653065772
0.17814803936922755	-0.16268411143894676	-0.7508712303289246	-0.8045048905083969	0.11916529101417091	-0.04369138482487137
0.2361854019626559	-0.0023918475693728647	-0.4893595311000292	-0.5243137850870154	0.08224093364444443	-0.02693860448928673
0.6288757704008551	0.8793607112594126	0.7811098636473587	0.836903425839245	-0.2358454001827421	0.024569622042208514
0.6757335524863178	0.9537240819556452	0.8566507771230633	0.9178401200524855	-0.28226851931654756	0.021665381538348297
0.33857953077553143	0.18503858392657507	-0.2643509792956658	-0.2832331918253774	-0.011634619455073695	-0.02540084341792887
0.1415033403824386	-0.2350335043348364	-0.8467936731377305	-0.9072789371606391	0.15672234821817896	-0.04386421097748583
0.42644463847496894	0.4283699328814773	0.13533964589713635	0.14500676256463452	-0.06583514142240247	-0.00025687895648773183
0.7193401545754552	1.0663095973047838	1.0376912195170394	1.1118120223924406	-0.30660506928417797	0.03181124558342632
0.5357737706411347	0.6266457973125249	0.3729149430015293	0.39955172588745924	-0.16654189972989716	0.00038326121551180526
0.19755498517890036	-0.12884962258811594	-0.7157600296743749	-0.7668857468562927	0.10858374453136861	-0.04115920278440382
0.23076195777938147	-0.023035036340099777	-0.5302264575020611	-0.5680997776386723	0.09236878345395892	-0.027787113537571947
0.6139686322702138	0.8428844328257162	0.7304279362245225	0.7826013606158367	-0.2123836327298095	0.02228658337075005
0.6851645785252171	0.9718138699545644	0.8855793012149853	0.9488349672949402	-0.27755634859199657	0.022562432661064988
0.3620638032670099	0.2300843213987584	-0.20775638221266168	-0.2225961234451276	-0.023197610825078697	-0.02244386256008008
0.15077128584729524	-0.22400827605382242	-0.8452969064697776	-0.9056752585499608	0.15346647872814387	-0.042680859128291185
0.41083656977733796	0.38760172410167454	0.07162597710231507	0.07674211734582323	-0.04518782153906767	-0.0025280190359970173
0.713901270036599	1.052217347702522	1.0220616480953992	1.0950660528853509	-0.2897330143776593	0.03077981946360198
0.5552031850624052	0.6653876431442894	0.42722809186660454	0.45774438543099033	-0.17207433086758311	0.0026830024706226783
0.21800564143551102	-0.09194435284822816	-0.6749725770285965	-0.7231849046611759	0.09714534866282995	-0.038515255570174656
0.22608465449676496	-0.04195136355874798	-0.5690033600769075	-0.6096464589801559	0.10116281111207547	-0.028513914178103224
0.2666323717800755	0.9171858167549091	1.529340779845772	1.7158016316657583	-0.4284733743594744	0.10114161217385444
-0.06571024016924439	0.12025291746368051	0.43526050760734414	0.5554427741206801	-0.10304714900405323	0.03263464859731513
-0.722327435748517	-1.2685134214729805	-1.413156443710704	-1.4301543639348187	0.5070373432824019	-0.056827222112866976
-0.684053866267268	-1.0919370617078525	-1.1421380885975423	-1.1538318767489688	0.4556004592470363	-0.028070941838263686
0.06267815671132373	0.5254302213671717	1.0279282271014132	1.171891261137069	-0.24416102117423433	0.08172230428835524
0.19847883561698534	0.7266719463518274	1.2639173773806116	1.4388265022720612	-0.35737519414475427	0.07845734804882078
-0.42127557237907753	-0.6463735259441352	-0.5916337907072823	-0.5452676504247479	0.22485722455433996	-0.019992621094424092
-0.8390972154753894	-1.4710707217378902	-1.6688205866281856	-1.7113984047158504	0.599454150805136	-0.06199356101468162
-0.3212589660177265	-0.28439188489211753	-0.04747169051580173	0.017033295471794576	0.10858952804861413	0.029517125957874462
0.25753820818387063	0.9092265060585824	1.5355590401791708	1.7227990650980576	-0.42016963472908764	0.09856439735587043
-0.07263974350492927	0.11220664598486982	0.4301044344175319	0.5495818500505214	-0.10236177782093067	0.030860980830505858
-0.7238773505940621	-1.2702607043188827	-1.4209437945318926	-1.4386011811473942	0.49296444749480206	-0.05707213573870834
-0.6851054037143008	-1.0901969411381494	-1.1387908246364833	-1.149577447709381	0.44236107472830605	-0.028416486088716976
0.05308530632089606	0.5156369178088199	1.0308464959089791	1.1756536756283074	-0.23812241185999478	0.07927366667712851
0.19065612794759165	0.71995750202759	1.268098030914499	1.443170922506937	-0.3515268441920363	0.07626147157156997
-0.422218765453526	-0.6449849995541553	-0.5914123708130165	-0.5453468494885072	0.21485755551555394	-0.02045984891709053
-0.8376384243563955	-1.467172632483215	-1.6695763100324468	-1.7118582169738994	0.5816176482398188	-0.06178197505107692
-0.3298713781157334	-0.2957770896771795	-0.053913929434733485	0.010909847759442478	0.10823040512800283	0.027591604429532787
0.24579181398559935	0.8957613295726379	1.535321767180285	1.7227272564452496	-0.40941842365871994	0.09569941168551709
-0.07417845557951126	0.11586876895201394	0.44105621616456103	0.560954957555089	-0.1064064490291499	0.02996165159542002
-0.7196338324496815	-1.260663060155606	-1.415147580552312	-1.4323925192567464	0.4743085879451229	-0.056518749154845546
-0.688980992637154	-1.096163803144281	-1.1478905862447462	-1.158626013931241	0.43239874697585035	-0.029280858259232795
0.03770481088516865	0.4928676343144894	1.0161765481398797	1.1604515844637036	-0.22669879223170844	0.07602142454167651
0.18457620376536424	0.7173689359795244	1.2788062063273162	1.454419489630166	-0.347196831414942	0.07443389588573657
-0.41689724566604197	-0.6304493352333743	-0.5738957359542542	-0.5268480998134373	0.19972540269255284	-0.01999300928170482
-0.8342571076221217	-1.4605577868702388	-1.6686626702793685	-1.710451415445904	0.5628562845750438	-0.0613849977164761
-0.34393069894855877	-0.3201331041956203	-0.0792310670733418	-0.01548696080211347	0.11309528237655783	0.024845039462495146
0.23172047294023854	0.8773271509112659	1.5289430050442034	1.7159618395358918	-0.3966143342821514	0.09260419465775557
-0.0712918195326712	0.12929335570431624	0.4657978990533155	0.5870866537522712	-0.11407761719364833	0.02977904051233616
-0.7105104689470889	-1.241331047263277	-1.3972687432777902	-1.4131663638419252	0.4520837805149247	-0.05530285521095506
-0.6949759916772988	-1.1081854506480526	-1.1671454543137298	-1.1785387538283545	0.4249001693665583	-0.030526705323552568
0.01750025536913144	0.459021254130075	0.9859497584609722	1.1284901603294186	-0.21100772870227752	0.0721340183683278
0.179715771149205	0.7177367751711173	1.294397413786221	1.470834973884373	-0.3438265546986501	0.07289024153357931
-0.4063792860918527	-0.6047995626992867	-0.541260868004483	-0.4921176455010806	0.18065040758995435	-0.01876250282989792
-0.8290465377665208	-1.4511411205437086	-1.6655100267675051	-1.7065953042865745	0.5432700228793879	-0.060801306780076794
-0.362295699743734	-0.3550567942838398	-0.12051579539597092	-0.05903370398820439	0.12190630579054752	0.021478135751064793
0.21546426597747398	0.8540634322994228	1.5162192708964948	1.7023156898854235	-0.38196702114572273	0.08930643269337918
-0.06490841010650689	0.1505921067051205	0.5020591078220482	0.6255484666803853	-0.12437047205503496	0.03016294243231418
-0.6972224478049204	-1.2134905841556354	-1.3683511058083855	-1.3820654795211262	0.4270735358835582	-0.05353232335712545
-0.7023427893408772	-1.1245237449020702	-1.1941414505899355	-1.2067403337609601	0.41906519862704683	-0.03201888572065351
-0.006738627375173025	0.41563715072998514	0.9417543822436846	1.081495283587535	-0.191951642202361	0.06774783666786369
0.17550776765443415	0.719786469743439	1.3130654959664438	1.490500571978689	-0.3408554177457099	0.07154136415153385
-0.39160580016446045	-0.569834294931828	-0.4954339883753186	-0.44323166192070607	0.1586427600393279	-0.016918390365642574
-0.8219782577397047	-1.4386010202190374	-1.6592583276610977	-1.6993895567128812	0.5228516256155298	-0.060016509972031694
-0.3839266720987395	-0.3983459050809511	-0.1750750721650001	-0.11683649499298364	0.13354892781327768	0.017667743830453903
0.1970634320077076	0.8258990270939153	1.4966739450170976	1.6813026511491438	-0.36559187802512627	0.08581779282753328
-0.05589862632145057	0.1779717038677076	0.5476385335207352	0.6739838709456528	-0.13639069207116145	0.030974656424284257
-0.6803472935066744	-1.1781116487793684	-1.3291581102746886	-1.339927514921083	0.3999004333852369	-0.05129538031302426
-0.7103507890751076	-1.143472414189929	-1.226471385400246	-1.240659197449687	0.41415873184794605	-0.03363268715361979
-0.034339513307994306	0.3640224961110063	0.8849208427992681	1.0209123719393625	-0.1702822887190862	0.06297638199786533
0.17138958112295308	0.7222370665986018	1.3329574744332644	1.5114450100399446	-0.3377635885691706	0.07030105852312632
-0.37340940267022465	-0.5271609963190282	-0.43816328275024075	-0.38207371654418987	0.13456237100413598	-0.014592464056186513
-0.8129707331557706	-1.4225210124159489	-1.6489357024827147	-1.6878092487531053	0.5015537924485166	-0.059012610136500554
-0.4078814116312655	-0.4479829948803445	-0.24038776288282107	-0.18618653194374654	0.1470575364680946	0.013568274386036076
0.1765178645810952	0.79268055090294	1.4697277988046034	1.6523216994539667	-0.34756849175649507	0.08214313275996385
-0.04506581182127325	0.20974968800886123	0.6004104379355188	0.7301164235013247	-0.14935476007081697	0.03208880829913717
-0.6603707011565014	-1.1360044879321705	-1.280303017488066	-1.2874252464372113	0.37107663308358235	-0.04866675902652225
-0.718321615663889	-1.1634276803794532	-1.2618158700834377	-1.277815779255348	0.40953686934893674	-0.03525813185760293
-0.06470588411641189	0.30534540197244336	0.8166559173168018	0.948050617057535	-0.14664661812060895	0.05791698165202554
0.16683321854298663	0.7238649015711004	1.3522518814909665	1.5317278449552842	-0.3340955594143385	0.06909066173651746
-0.35253297594024735	-0.47823538962051865	-0.3710779451101257	-0.3103979235332217	0.10914483940793096	-0.011900526921266724
-0.8019341194684183	-1.4024832496002342	-1.6335797535860805	-1.670836031939084	0.47933004896313613	-0.05777378934663898
-0.43330818951000405	-0.5021172196186544	-0.3140707945262931	-0.2645242514728305	0.16159987048058772	0.009313604873011291
0.15382660855046118	0.7542590776863372	1.4348180210789596	1.6147855609679145	-0.3279767674152037	0.07828638911819184
-0.033143709757161854	0.2443599882421621	0.6583266144570091	0.7917525386788546	-0.16258501160496802	0.03339388718102211
-0.6377194826680874	-1.087888267428578	-1.222341341513042	-1.225166278925884	0.3410389980117719	-0.04571200546024658
-0.7256490089076842	-1.1829299907922706	-1.297996420216327	-1.3158802726223453	0.4046577948911998	-0.036801851362862174
-0.09728832699067506	0.24069897242045668	0.7381349923864694	0.8641823178618439	-0.12161757369864869	0.05265542248412778
0.16136408045923933	0.7235453767282156	1.3692152998851974	1.5495009486926508	-0.3294719482819497	0.06784164191291603
-0.32964562174259826	-0.424393768011314	-0.29573263007119815	-0.22987664427689397	0.08302286298642195	-0.00894450620141828
-0.788798111361224	-1.3781277393238713	-1.6123182765779158	-1.6475454867684347	0.45615780156684144	-0.05628961663270471
-0.45943911054025527	-0.5590497558837983	-0.39385781813861076	-0.3494165931918642	0.1764630752079367	0.005018966052171723
0.12901308392610045	0.7105470288155784	1.3914805740669531	1.568209754311118	-0.30691773366095204	0.07425411737654723
-0.02079678210875302	0.2803542865988311	0.7194190196481927	0.8567846742540649	-0.1755027299583707	0.03479208600805003
-0.6127842412503043	-1.034437893271347	-1.1558338534144625	-1.153761109663773	0.3101725709054062	-0.042490340546589345
-0.7318091937588659	-1.2006878124463427	-1.3330117447725895	-1.3527120277755786	0.3990836214890078	-0.038187466879994365
-0.1315662277056585	0.17114203479934986	0.6505609591054301	0.7706064380160546	-0.09571347855635817	0.04726896429145446
0.1545724349976879	0.7202806820623849	1.3822453347793522	1.56305513837901	-0.32359404054781155	0.06649687360691618
-0.3053553560633762	-0.3668775520389284	-0.2136384030392245	-0.14213380651372948	0.05674308486212582	-0.005814260557806449
-0.7735279959098527	-1.349187464279371	-1.5844210215477008	-1.6171631927970083	0.4320495368910474	-0.054556509569169014
-0.4855850447065324	-0.6172244674762651	-0.4775901558006621	-0.43854726325462023	0.19104213470902606	0.0007826240474321376
0.10214008353687506	0.6615534928074337	1.3394056009419466	1.5122725430335182	-0.28452388820932234	0.07005739021126896
-0.00862151552221738	0.3164024508994342	0.781805344991811	0.9231974768756304	-0.18762094613648325	0.03619879092841493
-0.5859342538307494	-0.9763142653859784	-1.08138721379885	-1.0738671249625338	0.2788256151985365	-0.03905645876590932
-0.7363652158554328	-1.2155899351690964	-1.3650631547029644	-1.3863870649136627	0.39247691010256813	-0.03935506040997033
-0.1670374457506356	0.09772186582659124	0.5551970430867278	0.6686841838645313	-0.06940917010614568	0.04182815414779027
0.1461200711039545	0.7132180975462944	1.389904405907241	1.570856754922329	-0.3162437699265548	0.06501105067518552
-0.2802186123708255	-0.30685061599956254	-0.12628200844745363	-0.04876574061890312	0.030778928133722943	-0.0025890574401873884
-0.7561325948204015	-1.3155066536427729	-1.5493305545330351	-1.5790982274806766	0.40705633258332263	-0.052578053400269525
-0.5111322386979107	-0.6752234235801196	-0.5632179361981173	-0.5297178284838685	0.20483047295894402	-0.0033126689010572327
0.07331739040199889	0.6074036855165299	1.2784723030424283	1.4468527343932733	-0.2609624471194873	0.06571256175654223
0.0028522123517656242	0.35129351998918446	0.843698135404265	0.9890776101315694	-0.19853766401617326	0.03754191309412332
-0.5575266423145842	-0.9141823265689495	-0.9996778824441277	-0.9862145938602114	0.24731875083892724	-0.03546158210079834
-0.738967338128837	-1.2267100503245714	-1.3925721321125597	-1.415217044735519	0.38459405961560483	-0.040260102597657346
-0.20321388719955774	0.021483445453732927	0.4533795885763443	0.5598530537671201	-0.04314143520112911	0.03639779598851433
0.13574360790563275	0.701661548731922	1.3909465198994642	1.5715765778484503	-0.30728075279103384	0.06335052683815678
-0.25474691891843443	-0.24541036534836255	-0.03513539967190628	0.04864841106870586	0.005540139971601526	0.0006612512637457034
-0.736666715087606	-1.2770473821721435	-1.5066778906748892	-1.5329602220235343	0.38126654852946773	-0.050364607327704605
-0.5355402423035296	-0.7317660533807367	-0.6488086712437383	-0.6208567405865085	0.21741218204353793	-0.007198416110449523
0.04270402735130768	0.548346570741022	1.2087676475274114	1.3720500420359043	-0.23643384035488452	0.06124126203114703
0.01316006933227341	0.383937704148042	0.9034171284343087	1.0526269624720372	-0.20792971903570265	0.03876116440785372


==> Figures_journal/SG06_trajectory/SG06_trajectory.txt <==
0.0	0.5	0.9800000000000035	2.13	0.02	1.5535278234728513	0.4683518782997968
0.01	0.3979764420556625	0.9689147620839219	2.1237203859802416	0.0225295068390894	1.5754039438408134	0.3870394475474624
0.02	0.29043572929981537	0.9771485406392192	2.117970176597845	0.02442990611515136	1.5935386768710424	0.2969036105669447
0.03	0.2435891490647978	0.9993510610184376	2.1125545261112406	0.025850355014193152	1.5981456094324717	0.25661750035331765
0.04	0.2863199581830936	1.0221657909818125	2.1072056445833867	0.027239970882271546	1.5886657069547998	0.29383935344558454
0.05	0.3941147182315467	1.0320369110289929	2.101655156519469	0.02905496708274795	1.5648459377313841	0.384956991244024
0.06	0.5035333003147301	1.0229498617765345	2.095693786201584	0.0314623703745018	1.5348272906231781	0.4730244886407616
0.07	0.5497287912998323	1.0003054610332316	2.0893936099439454	0.03425853820552228	1.5185569852397762	0.5088833248607737
0.08	0.5061974458018826	0.9779358109593845	2.0831575795341064	0.03702369449872666	1.5276185347877127	0.47602666430133544
0.09	0.40108833308750136	0.9693474677902482	2.0773820725641916	0.03934957552873022	1.5507416557794744	0.3924188746419242
0.1	0.29890446552486677	0.9793204726506389	2.0721297132161127	0.04105790191590472	1.5683717366176082	0.3069541812207806
0.11	0.2609583900361946	1.0016196766394614	2.0671874010822724	0.04233287103887486	1.5720617088206092	0.2744783508035904
0.12	0.3101848990051511	1.023196711902345	2.0622817097344375	0.04362465392054609	1.5612827673946474	0.3170216485767734
0.13	0.4188839860066681	1.0315309918497317	2.057139756888681	0.04536041078831784	1.5362132822999894	0.40797463864886285
0.14	0.52448548148333	1.0216023292837513	2.05156564635665	0.04767379503866254	1.5062185076726915	0.4919246414114923
0.15	0.5657134092694063	0.9991824173404859	2.0456582583221437	0.05034811371700723	1.4912139459643599	0.523582978979765
0.16	0.519526230836945	0.9776945161146733	2.039832218419879	0.05297306531238997	1.5015362472574298	0.48900340418113863
0.17	0.41505376717070924	0.9698385153467312	2.034476422553935	0.055159103561856895	1.5253770032040406	0.4064987350222572
0.18	0.3150245570104961	0.9798434396341811	2.029646044360428	0.056742062330117596	1.5435269511636918	0.3233456005201252
0.19	0.2781019438345772	1.0015846295729123	2.025125485806419	0.05790556913066184	1.5475726643037682	0.29191129604375815
0.2	0.3260818109275296	1.0226347001772988	2.0206363302816195	0.059086470422290406	1.5368235835735433	0.3331299190884375
0.21	0.43258233176517324	1.0310523464607462	2.0159012996990278	0.06069945236660672	1.511657287990423	0.42166053644441415
0.22	0.5376125704574259	1.0218524343581494	2.0107226365603834	0.06287908275843132	1.481369345860398	0.5045055722381621
0.23	0.5814042659652319	1.0002402143549138	2.005192196507826	0.06542293839485303	1.4655410482407327	0.5377638114112258
0.24	0.5397936977702978	0.9789108850667012	1.9997183351202783	0.06793780451628097	1.475051408951537	0.507012752982491
0.25	0.43868433920781746	0.9702586662562924	1.9947016969966893	0.070041547300232	1.4992266778606693	0.4281533948406972
0.26	0.33772064862230605	0.9788960932435966	1.9902218100854634	0.07155707589064753	1.5188763659919917	0.3450649638810775
0.27	0.2949557720442536	0.9995607424329493	1.9860750212913674	0.07263835459012437	1.5245441778456854	0.3088720099010429
0.28	0.33496293624853546	1.0206628919145413	1.9819793742453176	0.07369750250656983	1.515144000237934	0.3430962384924635
0.29	0.4363237020466344	1.0304952621603498	1.977652377355557	0.07515032605057201	1.490977000500158	0.4271073614321477
0.3	0.5431614003665541	1.0233766770001294	1.9728802835321504	0.07716042175150735	1.4601988975790112	0.5111162092778851
0.31	0.5957948116925296	1.003184244891913	1.9677178299714815	0.07956281098697633	1.4417158206037346	0.5507082728057053
0.32	0.5653304913268737	0.9815555594458388	1.962548025414975	0.08198913250737437	1.4483402938259609	0.5286074381108731
0.33	0.4708175143780788	0.970894729942037	1.957795974362854	0.08405780784966795	1.4721353773443613	0.45618051338069415
0.34	0.36726892159347135	0.9769127270318457	1.953594837310893	0.08555894113794837	1.4940094559467696	0.372195925739863
0.35	0.3132705324229493	0.9958481076638251	1.9497711300946763	0.08659187597548952	1.5025309100292457	0.32686212253411745
0.36	0.33907564108505367	1.0172208917803034	1.9460428993554342	0.08752959835913747	1.4957629543385125	0.3488885740950468
0.37	0.4313827793710532	1.0294244336961442	1.9421219648260297	0.08879448756650743	1.4737815642015497	0.4254058158775105
0.38	0.5404115941951452	1.025610234355432	1.937770106071176	0.09060019721518266	1.4428314832304274	0.5112855483633528
0.39	0.6063750009873443	1.0076876628328482	1.9329803676437507	0.09284128583429951	1.4204263253437304	0.5606382055508312
0.4	0.5932518990811027	0.9857724235507952	1.9280850763418216	0.09518562032516585	1.4220074545010921	0.5514702841874689
0.41	0.5099426560582271	0.9722955362715121	1.923533250635244	0.09725219152051265	1.4440303202446774	0.4890375943626114
0.42	0.40452493200614503	0.9745377551610661	1.9195368062248177	0.09878745712300627	1.4683255639212964	0.4052133531738404
0.43	0.3359324389406134	0.9908249733883565	1.915977584679128	0.09981531106205638	1.4808189024410081	0.34829835249474533
0.44	0.34182431030719784	1.0121841524082569	1.9125819176165535	0.1006496301740883	1.4779208025856934	0.3534070941161603
0.45	0.4197285789654168	1.0272316188637205	1.909056384792841	0.10171327466250342	1.4594221023726337	0.4181197542846081
0.46	0.528581248213485	1.027774613714296	1.9051372484702473	0.10328170042918497	1.4293261283603238	0.5043956023071582
0.47	0.6098411794416247	1.0132653238865301	1.9007404069838287	0.10533041363916251	1.402651956710969	0.5652441064663062
0.48	0.619517543230879	0.9916796921847095	1.896116289577264	0.10758030974774796	1.3971668340484906	0.5725933525703919
0.49	0.5535724297072224	0.9751250088600307	1.8917186217071416	0.10965875395863699	1.4151861938813575	0.5244350980189173
0.5	0.44997577696977437	0.9726096623209508	1.8878528620298078	0.11126816222360411	1.4412027180796756	0.4441448848635465
0.51	0.3662149602968049	0.9850644912295765	1.884488324818847	0.11234292676853148	1.4584832299114365	0.3758124685508351
0.52	0.34763069504155797	1.0055566775724927	1.881376926058122	0.1131133374060307	1.460638538917368	0.3603841008493803
0.53	0.40460635595737465	1.0233076128975864	1.8782221770070944	0.11398341319629617	1.4469375691227013	0.4078304563575345
0.54	0.5078514774581155	1.0289260047712858	1.874739862863042	0.11528927309896592	1.4193648479127765	0.4904448853426688
0.55	0.6029890213723049	1.0191579052549486	1.8707665775072886	0.11710534660215463	1.3893150091966098	0.562252419868005
0.56	0.6391692290285678	0.9991571462295761	1.8664404121418012	0.11922802680558722	1.3754153068592454	0.5885464036833441
0.57	0.5976973288190469	0.9799809471435149	1.862180435123249	0.12130877253712832	1.3865336718418637	0.5591039013878271
0.58	0.5027326286324673	0.9721056469666773	1.8583801532230955	0.12301619154364685	1.4122959762928238	0.4877677645512042
0.59	0.4068274039027836	0.9794161272879703	1.8551297078114697	0.12419200061989541	1.4344911842971841	0.41136310292381506
0.6	0.36148906533152486	0.9976489392112097	1.852237313441764	0.12495883637456655	1.4427748998434942	0.3739850557910344
0.61	0.3908374721899506	1.017244882865764	1.8494105800664895	0.1256704026096697	1.4350946479084192	0.3984710231256216
0.62	0.4803227125865966	1.028082858237179	1.8463521848272244	0.12670578849275352	1.4120336519981491	0.4708466741467884
0.63	0.5838605579968095	1.0242968525152523	1.842831689195674	0.1282469696801873	1.3808095443804933	0.5501198855925521
0.64	0.6470340605500239	1.0076572170311269	1.8388565087815032	0.1301916647426572	1.3585411367978286	0.5959274745828831
0.65	0.6366513990457531	0.9871633720993499	1.834757955710685	0.1322390685422429	1.3598569599020862	0.5889487373486055
0.66	0.5596572380088445	0.9739981988481823	1.8309824631591065	0.13404345605544712	1.381976612828153	0.533098835042051
0.67	0.4587635834440854	0.9750028503444048	1.8277619151391706	0.13536458493452774	1.4079342299721276	0.4552123051912406
0.68	0.3880524330742644	0.9892021064640975	1.825004943169525	0.13620181393797484	1.42307890364984	0.3979398826331974
0.69	0.38455623989192744	1.0090496310230344	1.8224425213001407	0.1368201674425834	1.4225113288416464	0.39515394022741485
0.7	0.4506035955511165	1.0244481549892686	1.8197713282363406	0.13760608514154066	1.4058330789411682	0.4490680880584092
0.71	0.5529928757731482	1.0274099194657222	1.816715536368511	0.13884076279680582	1.3765615547625696	0.5288964092341752
0.72	0.638996670579024	1.0161081170767081	1.813155969485398	0.14054596789472168	1.3479112953896404	0.5920022716131726
0.73	0.6636934341209993	0.9964240770103739	1.8092856029120457	0.14249964367786017	1.3376414157844179	0.6096125086824835
0.74	0.6149436746114192	0.9790034643864499	1.8055380488222612	0.14436869427574278	1.351783070121338	0.5754786702103721
0.75	0.5201466135374313	0.9730933360561854	1.8022766319461498	0.1458548698938162	1.3784897907541405	0.5050693010865064
0.76	0.4302809208429766	0.9814116236809713	1.7995571163684239	0.14683532724511866	1.4003032390624166	0.4342554404096967
0.77	0.3922236936089446	0.9993096410501637	1.7971729058253105	0.14745129822099898	1.4077712216285678	0.40326959494089426
0.78	0.4256833784177727	1.0176863110915795	1.794825442694825	0.14804651193056143	1.3989433453067135	0.4307335668159422
0.79	0.5143711075835541	1.0272885717284794	1.7922150418463056	0.14897026641978753	1.3748882835446832	0.5011411758698756
0.8	0.6136521225128792	1.0229920421049983	1.7891235074344751	0.1503772015818686	1.3437054688052568	0.5755562766227793
0.81	0.6724600244002207	1.0067860349276971	1.7855789151022758	0.15215851371254605	1.3223852638521965	0.6172829117338421
0.82	0.6605512020903344	0.9872522527575143	1.7819201931491186	0.15402781841328866	1.3245525607575483	0.6093680458401621
0.83	0.585463826961308	0.974824639370655	1.7785867793678811	0.1556618682543994	1.3470872268518257	0.5559021131421911
0.84	0.4879121689473174	0.9758059181045756	1.7758068419254203	0.15683696951524934	1.373552117743605	0.4818696766820081
0.85	0.418973385382093	0.989251914985719	1.773493741003458	0.1575518951441246	1.3894790601555094	0.42687674145550253
0.86	0.41384986858445105	1.0081684355240843	1.7713799819214582	0.15805327313319245	1.3895697308309802	0.4227856769802593
0.87	0.4755610191924338	1.023166331787954	1.769158180363962	0.15870464147621666	1.3733424390973934	0.4724607332783638
0.88	0.5738098622119622	1.026650247608329	1.7665500858600753	0.15977692085530382	1.3444139380859574	0.5479764585152714
0.89	0.6591136773905121	1.0165567164455642	1.7634306401918982	0.1613019406368809	1.3154752003866002	0.6095899755748708
0.9	0.68778037542586	0.9979903374806891	1.7599756373886215	0.1630809099217697	1.3038363523904146	0.6295783004793549
0.91	0.6457208695934237	0.9807927775990827	1.756605250535756	0.16480404622017164	1.3164343691496536	0.6008138217948373
0.92	0.5562380445031327	0.9739489196050182	1.7536957146505971	0.1661840452359442	1.3430109679984368	0.5359267138156153
0.93	0.4666116951014881	0.9806341212216118	1.7513354868161162	0.16708528888264582	1.3664200109129712	0.46678009882296706
0.94	0.4226916435128347	0.997088484122383	1.7493406503004674	0.16761486661717778	1.3761190662686469	0.43158910634545056
0.95	0.4466212988942792	1.0150835316995208	1.7474152130502394	0.16808270230336936	1.3693879065539283	0.4509905796938157
0.96	0.5270990946494959	1.025775173367975	1.745254265827914	0.16882842225720648	1.3470463360677019	0.5142617692297466
0.97	0.62455509593393	1.02363430199246	1.7426237965274642	0.17002856057354127	1.316148310311392	0.5866831309337105
0.98	0.6899041769902592	1.0094789350011157	1.739512336419104	0.17161320959071202	1.2925090409516717	0.6324495379375036
0.99	0.6899894006317534	0.9906160133966146	1.73621604340263	0.17333025671543206	1.2907742160047924	0.6327954106666814
1.0	0.6258405112173772	0.9769666043014514	1.7331735277444376	0.1748732676974762	1.310843689071341	0.5884148484039696
1.01	0.5318471137441335	0.9754349828087682	1.7306629579819501	0.17600669407667094	1.3381556533164312	0.5190976406961274
1.02	0.4565690746797659	0.9863789702666418	1.7286539474998655	0.17668477413522962	1.3572209739922758	0.4603964058423148
1.03	0.43778086759918744	1.0040938710729659	1.7269028423256019	0.17709972605586285	1.3609280821329197	0.4453929789894517
1.04	0.48504049602347277	1.0199313347029402	1.725101954341569	0.17758707416713665	1.3480824799110256	0.48309787607896176
1.05	0.5757140989409517	1.026097676391581	1.722960138543437	0.17843563441102264	1.3212909125312184	0.5525207464609425
1.06	0.665167512804635	1.0192543602057824	1.7203086849137428	0.17972919710629817	1.2911175801890356	0.6168811653734203
1.07	0.7084182394781827	1.0026811122379502	1.7172511994662427	0.18132239321446755	1.274444299175261	0.6465095049808798
1.08	0.683941166049695	0.9849815309734887	1.7141642967368507	0.18293737919921008	1.2814791711001259	0.6303022371869824
1.09	0.6055088419380475	0.9753350612084527	1.7114580134080952	0.18428782780974443	1.306119518170059	0.5753576763931934
1.1	0.514234374102287	0.9783934255284327	1.7093044069793102	0.18519822011246473	1.3320412365592122	0.5071158229183521
1.11	0.45634382262331796	0.9922174964322636	1.7075826899400641	0.1857054627291634	1.346378322663276	0.4617305462830639
1.12	0.46046253938749127	1.0098925976377124	1.7060149263575348	0.1860610021361641	1.3445347158353163	0.4650747741832601
1.13	0.5249845587576533	1.0229038413256135	1.7042912177086407	0.18659700607377988	1.326453639571784	0.5156232521448444
1.14	0.6189346976029426	1.024782470456675	1.7021468001751379	0.1875388079016963	1.2970252181998998	0.5855944941953216
1.15	0.696023321199476	1.0143059703437542	1.6994918710011173	0.18888900030077993	1.2696586038964754	0.6394805039141367
1.16	0.7176387413823839	0.9966826259074714	1.6965317957104116	0.19045110475293142	1.260415587440415	0.6541537889064197
1.17	0.673561487975558	0.9810458735883052	1.6936838092204316	0.19194041148288887	1.2744749552126484	0.624716445956537
1.18	0.587469860451738	0.975351148604305	1.6913009761068418	0.19310096052139747	1.3013220139467994	0.5636615205856605
1.19	0.5036464360795913	0.9821153134840147	1.689457220326293	0.19381946585660095	1.3246742268583211	0.5003611536069305
1.2	0.4638143612083495	0.9976532029794132	1.6879675831665413	0.19420292977499554	1.3343536872876547	0.46910880286570406
1.21	0.48749154939473444	1.014400869326428	1.6865354849946315	0.19453814355834365	1.327488396057732	0.48786718388015043
1.22	0.5637005832736653	1.0243319680041763	1.684856001260609	0.19513428577748554	1.305192723603232	0.5463789516497971
1.23	0.6558110353861036	1.0224165872902469	1.6827026187035932	0.19615079813641728	1.2748331922205673	0.6131392506410938
1.24	0.7184277002880047	1.009343241188604	1.6800688301789777	0.19752450560184187	1.2516153698164285	0.6558614778757343
1.25	0.7204062121606593	0.991704187015412	1.6772404865288169	0.1990273840057434	1.2494369518129638	0.6574173999506252
1.26	0.6616751069469797	0.9785840599130604	1.6746426265892576	0.20038013581458342	1.268683455731925	0.6179275908849268
1.27	0.5730662500164447	0.9764978973165357	1.6725585409979262	0.20136297855815996	1.2960223239119464	0.55440373655821
1.28	0.4993997479813648	0.9860935823479378	1.6709790851035151	0.20192240294579478	1.3162650511966214	0.49841674447732154
1.29	0.4768086517403585	1.0024313042201811	1.66967566095856	0.20222084078020952	1.3215629283256047	0.4807493574178302
1.3	0.5163685790487527	1.0177009602037306	1.6683425379894279	0.20256082173431625	1.3102636667525922	0.5116765834271855
1.31	0.5995636951629605	1.0245779153593706	1.6666864265433818	0.2032169782586292	1.2848320351060425	0.5742117525981404
1.32	0.6863616368226148	1.019473300152813	1.6645280251203964	0.20428687658525357	1.254962143547646	0.6355310325268728
1.33	0.7340157177344593	1.00470975753574	1.661940611653102	0.20565708091315166	1.2365613107349738	0.6674312577896582
1.34	0.719089083801651	0.9877731678240564	1.6592672401521946	0.20708249303045412	1.2406169196389554	0.657901689172605
1.35	0.6501205721990385	0.9773049306052829	1.6569171816765125	0.20829698256462317	1.2634047341559071	0.6112009200008726
1.36	0.5627058782565866	0.9783474066538604	1.6551019654673347	0.2091194691677696	1.2900988801535362	0.5479821915609727
1.37	0.5004058382609506	0.9899963897768306	1.6537458582941698	0.20955064050496397	1.3070799606861951	0.5004806051750023
1.38	0.49341245991333593	1.0064584101503768	1.6525913900834976	0.20979394708101268	1.3083595337583345	0.49506492373899824
1.39	0.5453211752437399	1.019955123258112	1.651329867445188	0.21015288767784907	1.2932545231857813	0.5350726115143998
1.4	0.6317786850003355	1.0239772099247335	1.649685797188883	0.21086219690159275	1.2657271813911155	0.5986866395969404
1.41	0.7111434370045288	1.0163032790695292	1.6475321244398415	0.21196494318149747	1.237407289876852	0.6534642968867739
1.42	0.7444009255385919	1.0005884724435292	1.6450131267821797	0.21331108581303543	1.2239723415677195	0.675429432796667
1.43	0.7154983993474352	0.9848076144379226	1.6425076050134677	0.2146486289861096	1.2332437105855583	0.6568007926191427
1.44	0.6399677295942421	0.9769192115567696	1.6403941845690015	0.2157293110558221	1.2582313520712756	0.6053066017601777
1.45	0.5562390490016537	0.9805738516486362	1.6388170539204099	0.2164108029838891	1.28359067502187	0.5443571342739755
1.46	0.5054889182277066	0.993626261206462	1.637648907384344	0.21674072182912707	1.2973760099508374	0.5056390898596237
1.47	0.5120802414147544	1.0097396944742385	1.6366136145120584	0.21695072562402887	1.2950363908437577	0.5107805823322842
1.48	0.5731871119448658	1.0213518816971523	1.6354040357927395	0.21733498413330654	1.2767679709703044	0.5571741235323503
1.49	0.6601092547209158	1.0228129433924473	1.6337676292716177	0.21808733014427129	1.2480714889679017	0.6198123220480886
1.5	0.7309549135115294	1.0131477547510894	1.631630786492879	0.21920493827512888	1.222005876752821	0.6677132902177698
1.51	0.7510013314299374	0.99705113854798	1.6291973531247923	0.22051230315431225	1.2133344955148375	0.6808690957815825
1.52	0.7109284421635579	0.9826747240632919	1.6268641033357205	0.22175745174103814	1.2267939904011267	0.6549650111168714
1.53	0.6317402337526795	0.9771725632537006	1.6249711028204514	0.22271258484160597	1.2529562836163781	0.6006481783058663
1.54	0.5532264599161539	0.9829442520807798	1.6236027546303897	0.22327238703023244	1.276607109550364	0.5432426467436436
1.55	0.5135551896574222	0.9968808758859414	1.6225926772051784	0.22352358587820217	1.287377800352009	0.5130235366979443
1.56	0.5316395069283806	1.0123345502213148	1.621653093823086	0.22371540503590773	1.2818301922859454	0.5269461564567863
1.57	0.5992731494623504	1.022075442094188	1.6204820053387188	0.2241261012314477	1.2610242144813304	0.577509223491108
1.58	0.6846643193035254	1.0213091378064016	1.618853552159173	0.2249103828869334	1.2319288647857376	0.6378386931689903
1.59	0.7466505971464827	1.0101600798303907	1.6167456810746887	0.22602804851772257	1.2085155364171931	0.6790089977563645
1.6	0.7549769961522291	0.9940989972607457	1.6144097547704597	0.2272867870610393	1.204197833376027	0.6845410734328944
1.61	0.7062480257381568	0.9812274530475831	1.6122469176639427	0.22843922447294873	1.2209064641019383	0.6529709745327124
1.62	0.6256021267359994	0.9778571153731554	1.6105557795691434	0.22927912106658802	1.2474980183944422	0.5973756093934723
1.63	0.5531126246158915	0.9853011621488588	1.6093695351342294	0.22973526004279696	1.2692784968648338	0.5442416072142667
1.64	0.5236676580714654	0.999721185981521	1.6084926253505956	0.2299258853331534	1.2772722495311302	0.521884816699056
1.65	0.5512460283218882	1.014327467867847	1.6076305246014526	0.23010938954806812	1.2689258294564711	0.5428979249123581
1.66	0.6232240064166857	1.022290315131558	1.6064892827134234	0.2305444057632161	1.2461645366412364	0.595887403697733
1.67	0.7057437128569598	1.0196343182439653	1.604871887484839	0.23134988241177853	1.2172715624495574	0.6531229830690607
1.68	0.759037084960855	1.0074280366958432	1.6028038197941685	0.2324559779022168	1.1966692413499587	0.6879869176828781
1.69	0.7572299101048168	0.9916928450526991	1.6005725916748703	0.23366009354129869	1.196194928684127	0.687042711113435
1.7	0.7020009387595533	0.9803250867432168	1.5985740000625446	0.2347223776935591	1.2153451165707314	0.6511868224327622
1.71	0.6214983601831652	0.9788113424994199	1.5970656165250237	0.23545817381997758	1.2418474071323988	0.5954761326514454
1.72	0.5553289542860731	0.9875445370896547	1.5960378216531161	0.23582678274872731	1.2617315311614063	0.5469316683290256
1.73	0.5350661084125178	1.0021477059716994	1.5952735190815979	0.2359710501644212	1.2672101347295557	0.5316170957185402
1.74	0.5703225528559146	1.015810095518673	1.5944749521525046	0.2361521952986271	1.2564612790947292	0.5582025514968514
1.75	0.6449147093005403	1.0221352999126958	1.5933585013347331	0.23660761825450055	1.2322643106065139	0.6122978264393162
1.76	0.7237343594314253	1.0179096348845822	1.591756701112874	0.23742461635117457	1.204014284666016	0.6660491767179362
1.77	0.7688233088202614	1.0049932938601898	1.5897373170078697	0.2385103759624038	1.1862088083164115	0.6951735585493959
1.78	0.7584336572934821	0.9897735759688806	1.5876140175642113	0.23965680856191862	1.1890395607143993	0.6888129284116578
1.79	0.6984960569193438	0.9798431870769753	1.58577079387108	0.24063334754785193	1.2099643125487123	0.649827967580266
1.8	0.6192531933185221	0.9799145645287359	1.5844265959572406	0.24127618614127344	1.2360330536817092	0.5948420490104649
1.81	0.5593490980143698	0.9896158859518522	1.5835366124487749	0.24157129158075008	1.2540786336090157	0.5509144282693915
1.82	0.5471583731409466	1.0041838870611874	1.582868042751219	0.2416800894396774	1.2573098054053131	0.5417536978008283
1.83	0.588497785101997	1.0168709652733008	1.5821224980690178	0.24186203142046467	1.2445333645867807	0.572600656300553
1.84	0.6643684416828094	1.0217228379176286	1.5810283492482236	0.24233313367141518	1.2193478766772141	0.6268351701550879
1.85	0.7390449406938242	1.0162182227805159	1.5794471568245523	0.243153343155214	1.192040953732107	0.6769840805295888
1.86	0.7766040566430485	1.0028668328296086	1.5774832106107715	0.24421243048757824	1.1769023154871225	0.7009918049645943
1.87	0.7590735657202322	0.9882752867367925	1.5754679768414235	0.24530028827452818	1.1825162775873213	0.6901657241694029
1.88	0.6958802837261141	0.9796770773258547	1.5737697346014534	0.2461965803084913	1.2046803416266345	0.6490022422175237
1.89	0.6186351494213211	0.981079671557918	1.5725722954200998	0.24675710606608453	1.2301001957207764	0.595318089302016
1.9	0.5647140691152766	0.9914856274922262	1.5718022892860073	0.24699065926793967	1.24641445723726	0.5558395661451098
1.91	0.5594987831637508	1.0058649869355325	1.57121565996496	0.2470721686398645	1.247661403905801	0.5519498890410673
1.92	0.6055530302654566	1.017590211532227	1.5705153415446096	0.24725614064335447	1.233204179556671	0.5859578432707919
1.93	0.6816971087528665	1.0211411537817634	1.5694427557307264	0.24773801231963236	1.207402781158758	0.6396490090724282
1.94	0.7520678720767723	1.0146140593579032	1.5678870486289245	0.24855453814132034	1.1812236870625659	0.6862565432244385
1.95	0.7828621245936983	1.001040420246898	1.565983270135185	0.24958259958273518	1.1685509081946661	0.7057740312221322
1.96	0.7594870237186387	0.9871330460347888	1.5640739513078095	0.2506125420212358	1.1764671190225091	0.6913192411807431
1.97	0.6941939066807398	0.979741729789574	1.5625096503817073	0.25143462908288294	1.1994501025675013	0.6487448634793822
1.98	0.6193975173819949	0.9822459206857658	1.5614429704064763	0.2519227065244645	1.2240985540751532	0.596732490208967
1.99	0.5710394670192772	0.9931435485629234	1.5607776148842076	0.25210474850283116	1.2388158395841442	0.5614133050603451
2.0	0.5717627800804284	1.0072309352535784	1.5602616813193786	0.25216501202316577	1.2383310443407118	0.5619613117497101
2.01	0.6213787982942081	1.0180373892873695	1.5596009017740236	0.25235098655374466	1.2225076649686433	0.59822559486611
2.02	0.6970602027956344	1.0204575971782341	1.5585502642410578	0.2528389162824358	1.1963919732732764	0.6509111895425469
2.03	0.7631595576086454	1.0131295564535747	1.5570244325015343	0.25364619602880917	1.1714350854221727	0.6941502755121914
2.04	0.7879796684730126	0.9994947287675144	1.5551837693994257	0.25464045040099226	1.1609893292096782	0.7097772274999452
2.05	0.7598991900575229	0.9862870683746697	1.5533766125009194	0.25561420672827384	1.1707787395422735	0.6924197025485769
2.06	0.6934107032901415	0.9799698812508552	1.5519351391407807	0.2563682946653767	1.1942559939479975	0.6490444840639439
2.07	0.6213019618461393	0.9833726155218967	1.5509847345042105	0.2567928786087202	1.218075803254084	0.5989160110465659
2.08	0.5780128851021455	0.9945918783428505	1.5504108920513027	0.2569317661011848	1.2313432751109559	0.5673978697413202
2.09	0.5837223387273693	1.0083219792225036	1.5499564970730753	0.2569751767453671	1.2293647568908719	0.5716227300686219
2.1	0.6359411474388541	1.0182711162751952	1.5493311774107317	0.25716234856227943	1.2124558370660306	0.6094117366584436
2.11	0.7106375144687441	1.019722270600323	1.5483035361719732	0.2576520326341275	1.186263457274671	0.6607960182713009
2.12	0.7726322353153211	1.0117816815088065	1.5468113112839452	0.25844569036655934	1.1625554328164622	0.7009040618785883
2.13	0.7922530763674192	0.998204843898783	1.5450352253700832	0.259404574631596	1.1540831738092872	0.7131974415478614
2.14	0.7604524771757363	0.9856845939536967	1.5433254261724236	0.26032457664742364	1.1653713150933032	0.693560472281779
2.15	0.6934659262009368	0.9803094601437713	1.5419959671716128	0.26101678103517334	1.1890956279458473	0.6498619192726544
2.16	0.6241309906800615	0.9844339165917455	1.541148842513578	0.26138588600704277	1.212074412253619	0.6017125404274197
2.17	0.5853865436223753	0.9958404121039732	1.5406552585222348	0.2614885334850108	1.2240429494413125	0.5736063284861623
2.18	0.595224291914403	1.0091761972327566	1.5402549418359663	0.2615182370435595	1.220792106632636	0.58082924496264
2.19	0.6492564745503675	1.018339710798349	1.5396622073289503	0.26170536485725854	1.203044317363002	0.619559044131057
2.2	0.7226118545408855	1.0189714577468076	1.538658945450855	0.2621930037127694	1.1769574642969454	0.6694690958532515
2.21	0.7807527482313223	1.0105766871716244	1.5372033482786804	0.26296968189141245	1.1544763374517903	0.706715582415857
2.22	0.795908191864615	0.9971438412002833	1.5354921143280973	0.2638925567606191	1.1477247570394415	0.7161824446730696
2.23	0.7612298106202008	0.9852803850492498	1.5338742427080885	0.26476166417693525	1.1601896036288206	0.6947968565423971
2.24	0.6942751691471606	0.9807209230771167	1.5326465118988377	0.2653978486344314	1.1839750564693323	0.6511431452856699
2.25	0.6276933835792263	0.985414755188678	1.5318910705581126	0.26571857867935583	1.2061304276018638	0.604984140027905
2.26	0.5929681293057314	0.9969031695045696	1.5314680939037169	0.26579069090559015	1.2169488760826166	0.5798955262924947
2.27	0.6061722316522097	1.0098282281325728	1.5311157648743146	0.2658089075450882	1.2126294307403864	0.5895207102741049
2.28	0.6613731564551228	1.018282306934683	1.5305536245470424	0.2659945486181574	1.1942569934415364	0.6287302798532113
2.29	0.7331587509821985	1.018230631281908	1.5295762366723273	0.2664768726839147	1.1684114911252432	0.677081724698286
2.3	0.7877451410582847	1.009513649609556	1.5281595981789904	0.2672340656107967	1.1471020536113532	0.7117466657200215
2.31	0.7991142941822806	0.9962849968811931	1.5265125781075024	0.2681209771685046	1.1418286813902176	0.7188423331734892
2.32	0.7622723954466853	0.9850364446830305	1.5249808957227964	0.2689422760071719	1.1551960417833902	0.696157362260493
2.33	0.6957466352310897	0.9811747979526843	1.5238452581622646	0.2695279567533789	1.1789044481634103	0.6528279916396417
2.34	0.6318253832211955	0.9863077075946376	1.5231711826621204	0.26980656900439437	1.2002733271336565	0.6086126011491452
2.35	0.6006114994831752	0.9977961660064062	1.522810518637689	0.2698528512388574	1.2100849247965009	0.5861586668021237
2.36	0.6165119301644139	1.0103087647790494	1.5225011849926262	0.26986112663214645	1.2048826638342118	0.5976693339120284
2.37	0.6723585103758452	1.0181301363641975	1.5219682817636875	0.27004379255696326	1.1860697824076933	0.6369980638442849
2.38	0.7424408464988029	1.0175169712265733	1.5210182287535008	0.27051804622421294	1.160563644421649	0.6837687543008536
2.39	0.7937951119033857	1.0085870463570326	1.5196422511196828	0.2712539469417069	1.140349397535849	0.7161287909377336
2.4	0.8019961764626471	0.9956030635388392	1.5180581314447128	0.27210543723314207	1.1363276711708665	0.721258148478314
2.41	0.7635929550121723	0.98492134315053	1.5166068220999	0.2728820947582351	1.1503655680674303	0.6976521062127634
2.42	0.697788776328842	0.9816495559741104	1.5155543495460042	0.2734223913872108	1.173895423940229	0.6548557054204275
2.43	0.6363894933508799	0.9871106546220625	1.514952472217225	0.27366437571526697	1.1945264275365586	0.61249895127007
2.44	0.6082080934725473	0.9985359724279437	1.5146469684070563	0.27368871645396203	1.2034666524123674	0.5923183627066543
2.45	0.6262198930629986	1.010644507847787	1.5143765133377918	0.2736881143690093	1.1975497463283618	0.6052701064222326
2.46	0.6822897566854267	1.0179078006076685	1.513871932347969	0.27386637025808735	1.1784535609427573	0.6444382474536383
2.47	0.7506053568989631	1.016841407084092	1.5129505525450277	0.2743302730722021	1.153354714270642	0.689648439335937
2.48	0.7990551240573377	1.007788590514568	1.5116163890951926	0.2750436387947049	1.1341468856726515	0.7199682488646775
2.49	0.8046441834691072	0.9950749269532612	1.510093378677495	0.2758605975480719	1.131168922869184	0.7234887507427185
2.5	0.7651853965426821	0.9849093871612011	1.5087167104054617	0.2765957602652767	1.1456818232022747	0.699278989795221
2.51	0.7003147710828103	0.9821298391766663	1.5077391921510344	0.27709537784360583	1.1689594877192204	0.6571683112329317
2.52	0.6412720580066379	0.9878250588476797	1.5072013673288254	0.2773055413473144	1.1889075464723273	0.6165618629524127
2.53	0.6156794118176355	0.9991388211438798	1.506944830503867	0.2773111670021529	1.1971029064512035	0.5983205242991131
2.54	0.6352945449076532	1.0108583800721955	1.5067098310142504	0.27730241473274386	1.1906226327245035	0.6123335829375661
2.55	0.6912479205087938	1.0176344422100743	1.50623295483179	0.2774749386950108	1.1713763733203872	0.6511257542726038
2.56	0.75778344500319	1.0162102354228515	1.505341415060228	0.27792663596855477	1.146729338456024	0.6948233945233823
2.57	0.8036494942441866	1.0071085059781428	1.504049755351172	0.27861667322988654	1.1284335040861206	0.7233507087188247
2.58	0.8071223343192782	0.9946798671745577	1.502585745272429	0.2794002232597512	1.1263110415088007	0.7255762229823184
2.59	0.7670317404043299	0.9849797671072734	1.501278180416992	0.28009694727358725	1.1411344072315601	0.7010281578497922
2.6	0.7032448998268487	0.9826050222357604	1.500368106280224	0.28056017892681684	1.1641071645508774	0.659712463530385
2.61	0.6463803430114525	0.9884547150738338	1.4998870902471546	0.2807427284980117	1.1834297507019178	0.6207355699322852
2.62	0.6229706528750018	0.9996200840796692	1.4996741312734285	0.2807323318434234	1.1909972012300702	0.6041291965876492
2.63	0.64374954757694	1.0109698728756524	1.4994717112278353	0.2807159285010908	1.1840889329270132	0.6188805445419221
2.64	0.6993138472623883	1.0173247749231038	1.4990221121189329	0.28088154387007735	1.1648050442659459	0.6571321146295054
2.65	0.7640907317848388	1.015626378320186	1.4981613856456844	0.281319554247405	1.1406365432281578	0.6993820769720562
2.66	0.807679098903576	1.00653639217335	1.4969125376294146	0.28198582287884366	1.12315736073084	0.726345119997201
2.67	0.8094747704828472	0.9943995772127374	1.4955052273699696	0.2827372325839121	1.1217215401372989	0.7275500741581025
2.68	0.7691070003981437	0.985115755012963	1.494261493899078	0.28339843795469877	1.1367169265185983	0.702885162708794
2.69	0.7065075605480812	0.9830680668779923	1.493412020837823	0.28382918023272213	1.1593475851108677	0.6624402997938817
2.7	0.6516395432155867	0.9890048565206744	1.4929813624628543	0.2839877994376741	1.1781020987360344	0.6249676566743031
2.71	0.6300454542065425	0.999993998359411	1.4928072658638842	0.28396364476555713	1.1851488804298913	0.6097223165035842
2.72	0.6516088034136971	1.0109954457994945	1.4926349779055852	0.2839399408206783	1.1779332291044287	0.6249381177083885
2.73	0.7065657103712157	1.0169899628962322	1.4922123389433188	0.2840976301492598	1.158706319535427	0.6625241343984665
2.74	0.7696284297366187	1.0150903483215776	1.491383201029345	0.28452079453405194	1.1350298749830445	0.7034004553052079
2.75	0.8112255389965831	1.0060617931816596	1.4901771659286887	0.28516312861010906	1.1182743658220398	0.7290069717951089
2.76	0.8117308008564837	0.9942180419314958	1.4888241608123975	0.28588374598597605	1.1173748378239667	0.7294304796176684
2.77	0.7713825567345238	0.9853039871741724	1.487639295245692	0.28651218865925554	1.1324256200903016	0.7048331664022053
2.78	0.7100394379081575	0.9835146216916838	1.4868442052598978	0.286913964310397	1.1546883439440423	0.6653096557654334
2.79	0.6569899485653765	0.9894815245632997	1.4864581483624613	0.2870518827777206	1.172930331441927	0.6292169297298693
2.8	0.6368816205540517	1.0002735528879048	1.4863187632138226	0.2870158910513569	1.1795540867027088	0.6150882956589756
2.81	0.6589027646873656	1.0109489311907258	1.4861744944763313	0.28698514591744567	1.172138114232945	0.6305370008072133
2.82	0.7130775526566533	1.0166383552004503	1.4857785527738068	0.28713405313874907	1.1530476430529926	0.6673633035115714
2.83	0.7744847673698004	1.0146009793452282	1.484981587127382	0.28754148737489454	1.129867277387502	0.7069436713593562
2.84	0.8143547201159852	1.0056745577563493	1.4838181250623812	0.28815993091177716	1.1137470165567536	0.731380974165717
2.85	0.8139088047587056	0.9941213440428339	1.4825170099110583	0.2888511344777539	1.1132506782837555	0.7312307607748662
2.86	0.7738284366761649	0.9855338428700043	1.481386379817575	0.2894493909040972	1.128258404866677	0.7068544385820535
2.87	0.713785170643485	0.9839423221012146	1.4806400341440353	0.289825375403456	1.1501355190120106	0.6682838930308219
2.88	0.6623843835914314	0.9898911314119595	1.4802934315074825	0.289945430129627	1.1679174898301083	0.6334514781952983
2.89	0.6434676978284924	1.0004704761785703	1.480185080570722	0.2898992473523383	1.174206561316178	0.6202233100407758
2.9	0.6656657415026968	1.010841917419552	1.480066977839062	0.2898616703903355	1.166684997763949	0.6357095170331916
2.91	0.7189185292393866	1.0162760899489345	1.4796974845437991	0.29000109561033915	1.1477976616243786	0.6717056714156967
2.92	0.7787364992832785	1.0141559742616344	1.4789330960292004	0.2903921480314111	1.1251108215596703	0.7100675916827206
2.93	0.8171198684934581	1.0053650540063899	1.4778117819083494	0.29098690321249393	1.1095433196428006	0.7335032406289966
2.94	0.816019223667595	0.9940974395495051	1.4765601754142232	0.291650066126612	1.1093328926823505	0.7329592699579978
2.95	0.7764148143261345	0.9857969179643117	1.4754794874667725	0.29222052690308786	1.1242142202886023	0.7089313458827372
2.96	0.7176967454392346	0.9843502505210365	1.4747767802398375	0.2925735763153821	1.145693780397785	0.6713315082040596
2.97	0.6677859635832659	0.9902401625836974	1.4744650185990833	0.2926782650246475	1.1630644537606978	0.6376469682496655
2.98	0.6498002534251225	1.0005952849515003	1.4743844229152014	0.29262331675232667	1.1690982969137704	0.6251291767641962
2.99	0.6719339640419986	1.010684097098924	1.474290833577036	0.29257909587807723	1.1615547204249104	0.6404882755861195
3.0	0.7241526150340282	1.0159075852648636	1.4739475264176634	0.29270848586155424	1.1429265303100131	0.6756020044590436
3.01	0.7824503800938901	1.0137523108562378	1.4732159568810448	0.2930827000459762	1.1207263618284604	0.7128202015368555
3.02	0.8195640350140992	1.005124284986197	1.4721362269266836	0.29365408591005693	1.1056358598122182	0.7354030511495068
3.03	0.8180668364379392	0.9941359284518027	1.4709318206523225	0.2942905502934042	1.1056084383115397	0.734620814069405
3.04	0.7791129596755758	0.986086585834409	1.4698971186790113	0.2948354200967265	1.120292584817212	0.711046979220441
3.05	0.7217327643747135	0.984738522963448	1.4692334319891762	0.29516809872682526	1.1413665426857464	0.6744256351695774
3.06	0.6731661696569085	0.9905349796612296	1.4689523670256261	0.2952596258232805	1.158370403200323	0.6417851800284897
3.07	0.65588173536482	1.0006573665040306	1.4688965835255539	0.29519716037765265	1.1642200652313472	0.6298117079951169
3.08	0.6777442091177918	1.010483574922575	1.4688260092655234	0.2951464814849209	1.1567280152864061	0.6449052749476181
3.09	0.7288386102785664	1.015535934547878	1.4685085943953442	0.29526541789308464	1.1384060753676126	0.6790981020732783
3.1	0.7856845353094213	1.013386539592922	1.4678099395578623	0.2956225005085927	1.1166831642655315	0.7152428266143938
3.11	0.821722151710594	1.0049439382255398	1.4667711292862275	0.29617092027206937	1.1020010085128886	0.7371042683268857
3.12	0.8200524772815156	0.9942278356279427	1.4656117145731946	0.2967819793832748	1.1020666552414784	0.7362177231311784
3.13	0.7818958047387063	0.9863976353547812	1.4646193708598718	0.297303281182285	1.1164933009653093	0.7131855272545365
3.14	0.725857677948826	0.9851079744890721	1.463990532312182	0.29761788807305967	1.1371561330030184	0.6775435114848638
3.15	0.6785032228659891	0.9907816942736174	1.4637364325808997	0.29769820391598006	1.1538332076790536	0.6458527748110873
3.16	0.6617187994462939	1.0006650772030854	1.463702802599884	0.29762932646878726	1.1595618396711316	0.6342794467142507
3.17	0.6831328451540498	1.0102471345705426	1.4636538633267975	0.29757238610927966	1.1521858468433028	0.648991323669769
3.18	0.7330303287219532	1.0151632222482585	1.4633620039773862	0.2976805728402638	1.1342098580032443	0.6822351915238261
3.19	0.7884896971374246	1.0130549994598503	1.4626962301135489	0.2980203662156123	1.1129535374140205	0.7173711858183449
3.2	0.8236227067457028	1.004816392481064	1.4616976047871313	0.29854628165428704	1.0986182600265	0.7386264703129437
3.21	0.8219743240463356	0.9943654097552498	1.4605810902664218	0.2991331680591976	1.0986986934884837	0.7377506469861309
3.22	0.7847382478143804	0.9867259750430416	1.4596277924676893	0.2996327501374697	1.1128162634584275	0.7153324749973502
3.23	0.7300410388063452	0.9854599213462699	1.4590300357963288	0.2999313438880119	1.1330639580427908	0.6806659524230045
3.24	0.6837807270864191	0.9909860920939438	1.4587995345085525	0.3000021781866063	1.1494497513707158	0.6498402704852886
3.25	0.6673210110569127	1.0006258458587698	1.4587856413967941	0.29992787752132544	1.1551131303818243	0.6385427044732225
3.26	0.6881351848111315	1.0099804668329204	1.4587570473524047	0.2998648906816045	1.1479096545694683	0.652775686421659
3.27	0.7367768898298839	1.0147907744753537	1.4584903574179326	0.2999621411729233	1.1303131711041106	0.6850503503124842
3.28	0.790910294780915	1.0127539722804026	1.4578573170674736	0.3002846001190995	1.109512482490071	0.7192362877746986
3.29	0.8252890997500795	1.0047346978930736	1.4568980956812592	0.3007885116803144	1.0954696795334105	0.7399858542604487
3.3	0.8238288573590373	0.9945419437084814	1.4558225175605106	0.3013523899666772	1.095497072641222	0.7392191449598954
3.31	0.7876172822648153	0.9870683929683229	1.454905252908637	0.3018319346935232	1.1092613382395018	0.7174746845588689
3.32	0.7342568069990284	0.9857959822742776	1.4543351818530283	0.30211635634650813	1.1290906606670674	0.6837768576011604
3.33	0.6889865468779557	0.9911535915010019	1.454125235493559	0.30217924645970856	1.1452162017157235	0.6537411994263953
3.34	0.6726998446516393	1.000546275083816	1.4541288697895443	0.3021004158939664	1.1508632471770242	0.6426128358291664
3.35	0.6927850618645987	1.0096883624618738	1.4541194001741424	0.30203162024576496	1.1438815225576853	0.6562858876953467
3.36	0.7401230624287902	1.0144193567047273	1.4538774413199513	0.3021178452603337	1.126692992443571	0.6875769250577713
3.37	0.7929854015146995	1.0124797911275012	1.4532768876391406	0.3024230176267252	1.106337372238435	0.7208651878188672
3.38	0.8267407326479229	1.0046925406296074	1.4523562614590728	0.3029054491643468	1.0925394473239578	0.7411959549891234
3.39	0.8256115690342845	0.9947516171766458	1.4513197883223952	0.30344741207309295	1.0924553438919882	0.740622118573381
3.4	0.7905120108321748	0.9874223630451266	1.450435826330034	0.3039084456645928	1.1058282895246903	0.7196003986651062
3.41	0.7384827219443227	0.9861179452468956	1.449890381758539	0.30418033959043933	1.1252362612954383	0.6868627629815132
3.42	0.6941118868968553	0.9912892258700683	1.4496982346030403	0.3042366544652825	1.141128229297379	0.6575514226616547
3.43	0.6778679183498252	1.000432236649609	1.449717365476689	0.30415410813928684	1.1468015033966636	0.6465016969303928
3.44	0.6971145700414775	1.0093748737983623	1.4497258522477676	0.3040797657863865	1.1400842926120287	0.6595476241020586
3.45	0.7431096255037597	1.0140493288460557	1.4495081334995372	0.3041549619760904	1.1233279111857466	0.6898449287820235
3.46	0.7947495478499887	1.0122289147246368	1.4489397330923985	0.3044429724361184	1.1034076623887419	0.7222816232217399
3.47	0.8279938834956291	1.0046841994658935	1.4480568796763424	0.30490445965433643	1.0898134843351095	0.74226821544569
3.48	0.827317480281826	0.9949893606817523	1.4470578131700054	0.30542552675274615	1.0895678310245382	0.7419581257580963
3.49	0.7934035880657933	0.987785889560227	1.4462046876619365	0.3058694294883726	1.1025167389554436	0.7216991955454873
3.5	0.742699746395854	0.9864276690069096	1.4456811177987143	0.30613026230541585	1.121500282149781	0.6899124432686101
3.51	0.6991505419037564	0.9913976416332352	1.4455042714927266	0.30618122271564013	1.1371811860914185	0.6612685758735163
3.52	0.6828384134691462	1.0002889587636332	1.4455370233730909	0.3060957082191398	1.1429173717366927	0.6502212465881019
3.53	0.7011539176696542	1.0090434492618752	1.4455623391366361	0.3060161056971052	1.136501634534143	0.6625847500111245
3.54	0.7457737244353737	1.0136807662039276	1.4453683181860102	0.3060803450838484	1.1201980395910551	0.6918814070669872
3.55	0.7962334136471814	1.0119979768825382	1.4448316624044686	0.30635138167840337	1.100704636332301	0.7235065438843488
3.56	0.8290624038610684	1.0047044992396856	1.4439857559269862	0.3067924635362226	1.087279145579141	0.743212438859532
3.57	0.8289415166578062	0.9952507393335045	1.4430225284063045	0.3072935817590146	1.0868294319886957	0.7432256062555432
3.58	0.7962751204803193	0.9881573829374385	1.442198019451019	0.30772159828495094	1.099326145644663	0.7237619152087079
3.59	0.7468915817338734	0.986727011059329	1.441693852987403	0.3079726759218095	1.117881854171453	0.692916564933762
3.6	0.7040982893409448	0.9914831064779527	1.441530040448455	0.30801937158873705	1.1333702486150827	0.6648916250652392
3.61	0.687624638448767	1.000121104412147	1.441574673931523	0.3079315797046803	1.1392006014381704	0.6537832566735811
3.62	0.7049313636062712	1.0086970446348233	1.441615723063698	0.30784702678656783	1.1331180845601945	0.665419311061375
3.63	0.7481492099079582	1.0133135530993014	1.4414448087247518	0.30790044721139337	1.1172849179012083	0.6937107689753975
3.64	0.7974644128852367	1.011783817565904	1.4409394235153323	0.3081547502243481	1.0982111818204514	0.7245585540677488
3.65	0.8299582724626067	1.0047487642219726	1.4401296421099488	0.30857596268906795	1.0849249701981654	0.7440371461227208
3.66	0.8304787743212677	0.9955318543251155	1.439200812092983	0.30905800822579926	1.0842354674288766	0.7444230400631962
3.67	0.7991115438297096	0.9885355610412474	1.4384029282205688	0.30947125769356054	1.0962557996935742	0.7257805703617219
3.68	0.7510442505555515	0.9870177759895811	1.4379159500636898	0.3097137407320746	1.114379807385927	0.6958673873361123
3.69	0.7089524011662051	0.9915495239382975	1.437763113058251	0.3097571448336045	1.1296905313361414	0.668420513303797
3.7	0.6922397064829499	0.99993284071821	1.4378180093344723	0.3096677170241126	1.1356413040940754	0.6571991069100266
3.71	0.7084732105797004	1.008338214541918	1.437873721637623	0.3095785447409593	1.1299190599341855	0.6680716085246399
3.72	0.7502669521913691	1.0129474549217357	1.4377252770587845	0.3096213412575389	1.1145714180818387	0.6953550821746585
3.73	0.7984671851879429	1.0115835008070972	1.4372506314821785	0.30985919404752815	1.0959115972215134	0.7254542792601258
3.74	0.8306920334103115	1.0048127734108623	1.436476162204278	0.3102610657027507	1.0827404779715928	0.744749858071263
3.75	0.8319247059216486	0.9958292599980946	1.435580408281418	0.31072484683531537	1.0817815648490599	0.745549056675796
3.76	0.8018994913564897	0.9889193710949883	1.4348073692355903	0.31112433271276063	1.0933048237159118	0.7277482513865683
3.77	0.7551457406381252	0.9873016789777722	1.4343355986291735	0.31135925016925964	1.1109927460964446	0.6987585078964488
3.78	0.7137112533301806	0.9916004514903917	1.4341918684665593	0.3114002316680377	1.1261371755673202	0.67185588154606
3.79	0.6966963006080881	0.9997278996652375	1.4342555166432056	0.31130976579571834	1.1322300147706805	0.6604796433100114
3.8	0.7118038363516378	1.007969187410006	1.434324842990239	0.31121632396154103	1.1268908565735563	0.6705602811695008
3.81	0.75215512766208	1.0125821729580562	1.4341981893262212	0.31124874112794615	1.1120416497341792	0.6968343333820493
3.82	0.7992640069158795	1.011394323073291	1.433753702899173	0.3114704625891916	1.093791424538678	0.7262086701592971
3.83	0.8312731411705372	1.0048927187623766	1.4330137448200013	0.3118535116953568	1.0807160041411585	0.7453573177894275
3.84	0.8332752455303288	0.9961398944530927	1.4321498585260968	0.3122997722806429	1.0794635706056364	0.7466025074037351
3.85	0.8046271611952633	0.989307928310934	1.431400078703025	0.31268639173402957	1.090472179046212	0.7296590310796177
3.86	0.759185703733523	0.9875803209658031	1.4309417494682426	0.3129146534349175	1.107719110465668	0.7015846466410213
3.87	0.7183740162583886	0.9916391204655643	1.430805430329105	0.3129539875917444	1.1227054177566538	0.6751988503345081
3.88	0.7010065071939922	0.9995096308505003	1.430876417122607	0.3128630422717445	1.1289577333127954	0.6636350852285547
3.89	0.714945750697682	1.0075919264933269	1.4309583266482149	0.3127656967263164	1.1240206343460373	0.6729023968588612
3.9	0.7538394768179397	1.0122173856605503	1.430852746990585	0.31278802172114706	1.1096808704234415	0.6981666567209464
3.91	0.7998751337468193	1.011213814924835	1.430437796005227	0.312993960092184	1.0918373061315383	0.7268352542202636
3.92	0.8317102303891687	1.004985166883685	1.4297315618575919	0.313358692776635	1.0788425657369474	0.7458656651301737
3.93	0.8345268887352385	0.9964610217550495	1.4288984398945814	0.3137881161433923	1.0772774831232679	0.7475825107992757
3.94	0.8072841882882268	0.9897004680123777	1.4281705125572033	0.3141626689319678	1.0877566743020042	0.7315078728301043
3.95	0.76315520253202	0.9878551725868049	1.4277240552129207	0.3143850766353008	1.104557226124859	0.7043414652990174
3.96	0.7229404112801799	0.9916684564803563	1.4275936096972373	0.31442345401751437	1.1193906408930765	0.6784508505931799
3.97	0.7051817024362792	0.9992810470184627	1.4276706110629958	0.31433255191136317	1.1258159500014722	0.666674969202967
3.98	0.7179196683252661	1.0072081793503596	1.4277640895533215	0.31423168163049553	1.1212963938557998	0.6751135477986783
3.99	0.7553435345598639	1.0118527792165912	1.4276788329769432	0.3142442381141725	1.1074754016038777	0.6993685328871724
4.0	0.8003190850589754	1.0110397379338307	1.4272927559443052	0.31443476589665603	1.0900368622307062	0.7273463434074928
4.01	0.8320113257245465	1.0050870243748935	1.4266194726714534	0.31478167521116035	1.0771117535411543	0.746280573367018
4.02	0.8356767392549936	0.996790184025443	1.4258161087781123	0.3151948882964458	1.0752194026357984	0.748488478325935
4.03	0.8098615238187011	0.9900963086260797	1.4251087910877076	0.3155580851520331	1.0851569748623098	0.7332905443475173
4.04	0.7670464993559126	0.9881275646503157	1.4246728166263758	0.31577534255799555	1.1015053434598931	0.7070254163243077
4.05	0.7274105211955497	0.9916910996424627	1.4245468531705185	0.31581337679908245	1.116188411913645	0.6816134942753905
4.06	0.7092324795466226	0.9990448631737039	1.4246286275095497	0.3157230070981574	1.1227966589723344	0.669608120242623
4.07	0.7207445911523381	1.0068195177405252	1.4247326767127353	0.3156190012772205	1.1187069475048077	0.6772079457016855
4.08	0.7566888345263237	1.0114880696566124	1.4246669623379067	0.3156221439191855	1.105412550636492	0.7004549622735237
4.09	0.8006128794410438	1.0108700784149207	1.424309064697509	0.31579765370268464	1.0883785864315283	0.7277532056889205
4.1	0.8321840033446518	1.0051955067340403	1.4236679731879456	0.3161272193396335	1.0755156451271881	0.7466073555920424
4.11	0.836722530880418	0.9971251618877477	1.422893449883268	0.31652479693337876	1.0732854937320935	0.7493201257443411
4.12	0.8123513238098796	0.9904948233769981	1.4222056487573553	0.31687726741920363	1.0826716123415225	0.7350035381165639
4.13	0.7708528807524327	0.988398683599014	1.4217789338801372	0.31708998919671777	1.0985616680153738	0.7096336175254754
4.14	0.7317846446984054	0.9917094240165976	1.421656195739859	0.3171282237240801	1.1130945077195369	0.6846884769188185
4.15	0.7131686072604587	0.9988035300543945	1.4217415783845382	0.31703884401738824	1.1198923620787333	0.6724426435987295
4.16	0.7234378954809378	1.006427369587938	1.421855216020429	0.3169320992022671	1.1162418868442219	0.6791985145923516
4.17	0.7578950895870612	1.01112301837563	1.4218082370269	0.31692620879481803	1.1034805390804112	0.7014396151434363
4.18	0.8007722290823193	1.0107030389937413	1.4214777952437325	0.31708710981945387	1.0868517566819056	0.7280662063282426
4.19	0.8322355137882979	1.0053081106291355	1.4208681494844313	0.31739979831800397	1.0740467350848315	0.7468510470566417
4.2	0.837662631518735	0.9974639419215391	1.4201216298547723	0.31778226731802944	1.0714719577779754	0.7500774743721957
4.21	0.8147468472278568	0.9908954190216027	1.4194523886446428	0.3181245671731604	1.08029899362418	0.7366439988242545
4.22	0.7745685125981475	0.9886695706248305	1.4190338622743828	0.3183332871201778	1.095724383440714	0.712163748441248
4.23	0.7360631864319296	0.9917255560829602	1.4189132178193313	0.31837220102921326	1.1101049318928178	0.6876775057803376
4.24	0.7169990124703494	0.9985592627059274	1.4190011165512948	0.3182842387092581	1.117096065314082	0.6751859317783868
4.25	0.7260154206096547	1.00603304444547	1.4191233768452745	0.31817515602408053	1.1138915478386868	0.6810969796318251
4.26	0.7589803509643702	1.0107574424507664	1.4190943043922686	0.31816063511258724	1.1016684370332277	0.7023349617724869
4.27	0.8008116998593168	1.0105370288082753	1.418790569551159	0.3183073504269323	1.0854463594944799	0.7282949241799022
4.28	0.8321728740994376	1.0054225892786193	1.4182116353865077	0.31860361573405205	1.0726978792010573	0.747016468434777
4.29	0.8384960339203079	0.997804689995574	1.4174923550439478	0.31897145933942833	1.069775013194724	0.7507608450756221
4.3	0.8170423636447155	0.9912975201682677	1.4168408410080098	0.31930407732607535	1.078037409169253	0.7382096578418635
4.31	0.7781883210174022	0.9889411235099249	1.4164295719240807	0.319509255765929	1.0929916681858334	0.7146139650299931
4.32	0.7402465759508491	0.9917413920736041	1.4163100060283276	0.3195492689877694	1.1072159238408046	0.6905822484084527
4.33	0.7207317809179633	0.9983140648275817	1.4163993974228806	0.3194631223164324	1.114401269613371	0.6778446824438875
4.34	0.7284915570045538	1.0056377535982695	1.4165293320232686	0.31935210482173204	1.1116469750661828	0.6829139513682978
4.35	0.7599611483637598	1.010391220917851	1.4165173190482194	0.3193293737856908	1.0999661032108234	0.7031523852433008
4.36	0.8007448429234468	1.0103706529250644	1.416239520040769	0.319462337881374	1.084153025387289	0.7284482473357886
4.37	0.8320029351715909	1.0055369306043282	1.4156905736837937	0.3197426221612744	1.0714622501395465	0.7471082737516601
4.38	0.8392223370911914	0.998145729474642	1.4149978329901909	0.32009628395146955	1.068190881766201	0.7513708473727069
4.39	0.8192330698918251	0.9917005580785976	1.4143633255346078	0.3204196482267667	1.0758850405329978	0.7396987743825341
4.4	0.7817078949798357	0.989214100489954	1.4139585109934003	0.32062167873048464	1.0903617070209608	0.7169828296644066
4.41	0.7443352097546971	0.9917586141119482	1.4138391173368854	0.32066315661713807	1.1044239619278131	0.6934042972748636
4.42	0.724374171768525	0.9980697495045286	1.4139290437653884	0.3205791955458518	1.1118019573271807	0.6804249243024096
4.43	0.7308793325317278	1.005242625797064	1.4140657229328695	0.320466645748225	1.1094998856910085	0.6846590050082557
4.44	0.7608526133848528	1.0100242979300527	1.4140699078127121	0.3204361392749132	1.0983641303663207	0.7039022792959889
4.45	0.8005843025490444	1.0102027013089345	1.4138172541933658	0.32055579610193824	1.0829629738443682	0.728534451592531
4.46	0.8317324296400815	1.0056493378716522	1.4132975806095975	0.3208205307072671	1.0703333023572308	0.7471309862366572
4.47	0.8398417209755722	0.9984855234717517	1.4126307372337175	0.32116041856994876	1.0667157797505584	0.7519083652095999
4.48	0.8213150149195338	0.9921039630484079	1.4120126168882767	0.3214749026067181	1.0738399671666787	0.7411100828161695
4.49	0.7851234069555595	0.9894891255346849	1.411613572107412	0.3216741181218846	1.0878326983669862	0.7192692538799413
4.5	0.7483294120072391	0.9917787052155869	1.4114935462368483	0.3217173755476419	1.1017257617355416	0.69614514716117
4.51	0.7279326424045526	0.9978279568646341	1.4115831133858205	0.32163594236704945	1.1092925755126426	0.6829320484636624
4.52	0.7331904958297635	1.0048487194380769	1.411725627366411	0.3215222598924995	1.107442633793932	0.6863407546227487
4.53	0.7616685884643204	1.00965668346821	1.4117451374297867	0.3214844237942232	1.096853795523078	0.7045941334076059
4.54	0.8003419044824452	1.0100321376810024	1.4115168220105094	0.3215912250749812	1.0818679662705883	0.7285612648377771
4.55	0.8313680042066504	1.005758212497374	1.4110257132647035	0.32184083161292376	1.0693047445886894	0.7470890244885716
4.56	0.8403549163838712	0.9988226604351846	1.4103841751206139	0.32216732149443483	1.0653459128191645	0.7523745405701806
4.57	0.8232850322073323	0.9925071595835584	1.4097819132137022	0.32247324957781637	1.071900172518807	0.7424427457042827
4.58	0.7884315485601956	0.9897666946863586	1.4093880616204946	0.3226699280312329	1.085402858224688	0.7214724516345938
4.59	0.7522294100202992	0.9918029632002681	1.409266694638522	0.32271523309401734	1.0991182705265885	0.6988061824177053
4.6	0.7314128806601866	0.9975901691321427	1.409355069429419	0.3226366429710831	1.106868016929224	0.6853708434073756
4.61	0.7354355965663305	1.0044570318412624	1.4095025299394441	0.32252222240904677	1.105468175369325	0.6879669225972601
4.62	0.7624217232062259	1.009288452227928	1.4095364848270946	0.32247751073893427	1.0954270146165264	0.7052366069616162
4.63	0.8000287281778963	1.0098580884192832	1.4093316860632927	0.3225719145164457	1.0808602656693496	0.7285359197632788
4.64	0.8309162396437648	1.0058621387349012	1.408868439699719	0.3228068059564827	1.0683705184742271	0.7469867209119871
4.65	0.8407631719427701	0.9991558424606528	1.408251658298645	0.3231202454178108	1.0640774739151364	0.7527707558984015
4.66	0.8251406786776085	0.9929095638193729	1.4076648072990245	0.32341789774327234	1.070063549635123	0.7436963118426689
4.67	0.791629478516617	0.9900471830992574	1.4072756714533026	0.3236122671780059	1.083070421440646	0.7235919012245406
4.68	0.7560353213881598	0.991832513560821	1.4071523442275733	0.32365984456830743	1.0965986587669232	0.7013886718279874
4.69	0.7348198425947942	0.9973577234990822	1.4072387530420194	0.32358438601526784	1.104523599361191	0.6877455323480458
4.7	0.7376240620842138	1.0040685062117987	1.4073902948089894	0.323469614935282	1.1035700343354133	0.6895444043908606
4.71	0.7631235599318519	1.0089197411002504	1.4074378096795006	0.323418487365364	1.094076301043113	0.705837594173361
4.72	0.799655165837856	1.0096798316279085	1.4072556938912821	0.32350095673241225	1.0799326019364945	0.7284651969742755
4.73	0.8303836613228741	1.0059598700014472	1.4068196114024976	0.3237215385135713	1.067524782067781	0.7468283341134602
4.74	0.8410682188792743	0.9994838758345237	1.4062270756373718	0.3240222500815183	1.06290664355598	0.753098615799366
4.75	0.8268801794206907	0.9933105826595512	1.4056552601286934	0.32431186748030505	1.0683279063380415	0.7448706788398706
4.76	0.7947147806867163	0.9903308525381995	1.4052704532452407	0.32450411077867214	1.080833640914451	0.7256273142794005
4.77	0.759747150359033	0.9918683214481724	1.4051446310487072	0.3245541448701805	1.0941643093579079	0.7038937693214201
4.78	0.7381577938455243	0.9971318231634398	1.40522835817886	0.32448208018078284	1.10225504390239	0.6900598117188774
4.79	0.7397642705712238	1.0036840367285427	1.4053831404930228	0.324367337321299	1.1017422696535477	0.6910793290527161
4.8	0.7637846100142441	1.0085507456097262	1.4054433290741413	0.32431025675138514	1.092794727686928	0.7064042812078836
4.81	0.7992309707466221	1.0094967864970383	1.4052830525400242	0.32438125871660267	1.079078141827621	0.7283554602770828
4.82	0.8297767421431737	1.0060503165813415	1.4048734379605852	0.32458792982335716	1.066761897364118	0.7466180563821885
4.83	0.8412722347216269	0.9998056633747013	1.4043046683344438	0.32487621413107237	1.0618295919736156	0.7533599285642537
4.84	0.82850237744633	0.9937096142430991	1.4037475765909808	0.3251580024476761	1.0666909701153402	0.7459660596848009
4.85	0.7976854302481561	0.990617859187254	1.4033667946000958	0.3253482616836819	1.0786907852568812	0.7275786104743018
4.86	0.7633647911672383	0.9919112027943078	1.403238022104967	0.3254008993921302	1.091812805243544	0.7063225189489211
4.87	0.7414303534839972	0.9969135468486873	1.4033184083651888	0.3253324650704082	1.100058452566666	0.6923168901469828
4.88	0.7418636207781848	1.0033044721469728	1.4034756166056737	0.3252181186973851	1.0999794436586292	0.6925771158103906
4.89	0.7644144222833323	1.0081817156248962	1.4035475940938453	0.32515554906747096	1.0915758920698087	0.7069431966848257
4.9	0.7987652968597008	1.0093085029521105	1.4034083050416353	0.32521555352573467	1.0782904628120675	0.7282126854959972
4.91	0.8291018998131864	1.006132534525832	1.4030244636963447	0.32540870750727563	1.066076420951303	0.7463600173933748
4.92	0.8413778064941111	1.0001201982177148	1.4024790069969406	0.32568484622255034	1.0608424827165561	0.753556687794687
4.93	0.8300066876297251	0.994106049439371	1.4019363831321159	0.32595898036691356	1.0651503928862753	0.7469829527334941
4.94	0.8005397664104199	0.9909082615731737	1.4015593972221931	0.326147360827776	1.076640135355353	0.7294458968996288
4.95	0.7668880367665164	0.9919618347070239	1.4014272937879986	0.3262027142730623	1.0895419158171529	0.708675863016812
4.96	0.7446405392987248	0.9967038570675978	1.4015037352341209	0.3261381214745162	1.097930285581483	0.6945195272674892
4.97	0.7439285982627291	1.0029306182426039	1.4016625823414721	0.32602452790566205	1.098276591689676	0.6940425269594612
4.98	0.7650216448194824	1.0078129505241114	1.4017454681498422	0.32595693219108873	1.0904138842011015	0.707460256681686
4.99	0.7982667314178927	1.0091146516713148	1.401626308668062	0.32600641096985966	1.0775635301344848	0.7280424840947655
5.0	0.8283654898266821	1.0062057155632016	1.4012675460918083	0.32618643688523474	1.0654630971549273	0.7460582849241777
5.01	0.8413878937277299	1.0004265587559773	1.4007449705094746	0.32645069542757105	1.0599414774575748	0.7536910542595928
5.02	0.8313930544210177	0.9944992740688968	1.400216607168275	0.32671732312421925	1.0637037556676898	0.7479221147895433
5.03	0.8032764703017721	0.9912020285421225	1.3998432567680372	0.3269038970328841	1.0746799802020806	0.7312294511245456
5.04	0.7703165915043969	0.9920207652074079	1.399707511972213	0.326962046034403	1.087349582555383	0.7109546523882674
5.05	0.747790813586239	0.9965036073472187	1.3997794586847314	0.3269014810339939	1.0958673386717674	0.6966700718336846
5.06	0.7459648385622826	1.0025632393387056	1.399939186557057	0.32678898332410866	1.0966291929475047	0.695479717549151
5.07	0.7656140810460739	1.007444794039604	1.400032106915563	0.3267168216942404	1.0893032568660719	0.7079608050862568
5.08	0.7977433219736878	1.0089150144712098	1.3999322148001883	0.32675624765552286	1.0768916765244447	0.727850122575099
5.09	0.8275737951905044	1.0062691778481856	1.3995978358388215	0.32692353093213666	1.0649168531602868	0.7457168631982449
5.1	0.8413057919129351	1.0007239044761862	1.3990977265209679	0.32717616098135405	1.059122741615028	0.7537653382451964
5.11	0.8326619125795403	0.9948886716715779	1.3985834580915657	0.32743540623510903	1.06234857329969	0.7487845367641467
5.12	0.8058945468888168	0.9914990471867132	1.398213644253681	0.3276202162026202	1.072808612301626	0.73292970720782
5.13	0.7736500865395518	0.9920884223688932	1.398074013622874	0.3276812106319693	1.0852339042395232	0.7131596581655731
5.14	0.7508831290682455	0.9963135486184022	1.3981409685203716	0.32762483532790837	1.093866720466719	0.6987704989558715
5.15	0.7479771872324056	1.0022030591505198	1.3983008493154137	0.32751376211002026	1.0950331426422542	0.6968922819857223
5.16	0.7661987410472886	1.007077628905864	1.3984029397247437	0.3274374902358499	1.0882389980445533	0.708449650081431
5.17	0.7972025990038395	1.0087094750503982	1.3983214502714774	0.3274673364183571	1.0762695840754049	0.7276405384756977
5.18	0.8267330140305115	1.006322357450256	1.3980107583700574	0.3276222596141942	1.0644327955815343	0.7453396895184716
5.19	0.8411350963959517	1.0010114724966375	1.3975327134003528	0.327863501415537	1.0583824506872512	0.7537819823555102
5.2	0.8338141505409095	0.9952736266296919	1.3970324097207358	0.3281154677124625	1.0610822992646058	0.7495714216155562
5.21	0.8083933100062554	0.9917991306430769	1.3966660888750144	0.32829852994515085	1.0710243229073597	0.7345472440538612
5.22	0.7768880971893479	0.9921651229622773	1.3965223897863184	0.32836239195385064	1.0831931219849114	0.7152915842060057
5.23	0.7539189742037253	0.9961343349166768	1.3965839074397957	0.32831034441464374	1.0919258302730444	0.7008224460383846
5.24	0.7499697570433654	1.0018507611141068	1.396743244769352	0.3282010088911004	1.093484725361157	0.6982832979018457
5.25	0.7667818889061614	1.0067118714179029	1.3968536523103645	0.32812107638989035	1.0872165051918197	0.7089310974360861
5.26	0.7966515951122546	1.008498010135858	1.3967897000620675	0.32814181517849134	1.0756922679043295	0.7274183537205192
5.27	0.8258492456334269	1.0063648004354304	1.3965019967374357	0.3282847586439057	1.0640062081831119	0.7449306295166389
5.28	0.8408796670685678	1.001288574632846	1.3960456235270111	0.3285148431149729	1.0577167970464705	0.753743544879891
5.29	0.8348510760674354	0.9956535274977921	1.395559184063729	0.3287596163758044	1.0599023306242985	0.7502841642872556
5.3	0.8107723696703817	0.9921020257498343	1.3951963621162786	0.32894092365753846	1.0693253972989722	0.7360827755469473
5.31	0.7800301613114029	0.992251080626034	1.39504846983996	0.32900764979621927	1.0812256043685577	0.7173510799276129
5.32	0.7568994176527479	0.9959665285359609	1.3951041552672145	0.32896004485396574	1.0900423362994758	0.7028272473287868
5.33	0.751945982552078	1.0015069883445633	1.3952622852732384	0.3288527439317189	1.0919805896010095	0.6996553675608786
5.34	0.7673690865732178	1.006347966021658	1.3953801707750493	0.32876959293787233	1.086231561219236	0.7094089810788571
5.35	0.7960968616005267	1.008280680981343	1.3953328912265492	0.3287816952534302	1.0751550612561889	0.7271878858508011
5.36	0.8249284756640586	1.0063961554672183	1.3950674757213581	0.32891303768919367	1.0636325503950765	0.7444934714593614
5.37	0.840543594048894	1.0015545948558242	1.3946323877961693	0.3291321883351946	1.0571219970159451	0.7536526837721162
5.38	0.8357743836679986	0.9960277704487429	1.394159736274965	0.3293698396365871	1.058806013182628	0.7509243332782192
5.39	0.8130316210838809	0.9924074204814322	1.393800463029847	0.3295493641055214	1.0677101102628344	0.7375371421099405
5.4	0.7830757981846656	0.9923464136367439	1.3936483068950662	0.32961892734557907	1.0793298328049885	0.7193387530725605
5.41	0.7598251516145494	0.9958106047508759	1.3936978143182233	0.3295758572370932	1.0882141544252697	0.704785966956762
5.42	0.7539086720197852	1.0011723433503896	1.3938541066228098	0.3294708708010536	1.0905177234808725	0.701010656864674
5.43	0.7679652349425219	1.005986379972135	1.393978646690206	0.3293849346559697	1.0852803119221694	0.7098866914868845
5.44	0.7955444830908356	1.0080576252444113	1.3939471779541959	0.3293888691591598	1.0746536017856367	0.7269531576646342
5.45	0.8239765610600807	1.0064161668525131	1.3937033470649822	0.32950898807052237	1.0633074563690568	0.7440319199188274
5.46	0.840131164282237	1.001808987025635	1.3932891612315406	0.3297174227151307	1.0565942981816885	0.7535121411561265
5.47	0.836586123717887	0.9963957627130126	1.39283024069923	0.3299480107934113	1.0577906468022404	0.7514936537302331
5.48	0.8151712347769778	0.992714951157083	1.3924746045865586	0.33012570652855794	1.0661767219093679	0.7389113033106334
5.49	0.7860245273830654	0.9924511523245497	1.3923181642547942	0.3301980581956211	1.0775043873258563	0.7212551821326462
5.5	0.7626965336543708	0.9956669561866663	1.3923611958075652	0.33015959325182914	1.0864394276448246	0.7066994302635642
5.51	0.7558600570554735	1.0008473875905741	1.392515054331496	0.3300571835699504	1.0890934315099243	0.7023509323124284
5.52	0.7685746124773574	1.0056275981422218	1.3926454432341249	0.3299688856237224	1.0843592447378014	0.7103672022114785
5.53	0.7950000907313091	1.0078290492350113	1.39262892766855	0.3299651179296749	1.0741838187966113	0.726717905661957
5.54	0.8229992148974161	1.0064246679426485	1.3924059757367804	0.3300743899786591	1.0630267344079138	0.7435495889886995
5.55	0.8396468294147528	1.0020512728147322	1.3920123096090913	0.3302723223173355	1.056129986707028	0.7533247284822278
5.56	0.8372886729003961	0.9967569259580642	1.3915670779079932	0.3304958958678554	1.056853490944104	0.7519939917475266
5.57	0.8171916474552312	0.9930242093975599	1.3912152010039887	0.3306717012994029	1.0647234739334321	0.7402063312453468
5.58	0.7888758871855919	0.9925652461423975	1.3910545028377077	0.3307467729266976	1.0757479329171633	0.7231009281993072
5.59	0.7655136270542976	0.9955358969318114	1.3910908072150556	0.3307129623077623	1.0847165061755282	0.7085682535073671
5.6	0.7578018399323074	1.0005326409605653	1.3912416708608826	0.33061337356184095	1.0877053124216272	0.7036775959309025
5.61	0.7692009117593359	1.0052721180217203	1.3913771222859204	0.3305231260813519	1.0834651686882402	0.7108530948511251
5.62	0.7944688744327612	1.0075952205010967	1.3913747080805645	0.3305121179844836	1.0737419212435007	0.7264855876191189
5.63	0.8220019917085177	1.0064215748731833	1.3911719271376939	0.33061091924227487	1.062786366541932	0.7430499953571152
5.64	0.8390951748230692	1.0022810397439332	1.390798397005115	0.3307985602261885	1.0557253946363399	0.7530933122338421
5.65	0.8378847058126322	0.9971106995427471	1.3903668226419954	0.33101516001035086	1.0559917704139987	0.7524273397924345
5.66	0.8190935532718735	0.9933347487855068	1.3900188559678035	0.3311890001664805	1.0633485863762002	0.7414234045301913
5.67	0.7916294522939809	0.9926885704579025	1.389853969489044	0.33126670527246105	1.0740592064684866	0.7248765461100392
5.68	0.7682762393810216	0.9954176664404081	1.3898833405321092	0.3312375777469905	1.0830439283350728	0.7103928717913213
5.69	0.7597352387296001	1.0002285812666856	1.3900306837299838	0.3311410356826549	1.0863512380144644	0.7049917183329961
5.7	0.7698472743552937	1.0049204449246236	1.390170432399212	0.33104923886203874	1.0825951953519453	0.7113465827814083
5.71	0.7939555944806785	1.007356460787276	1.3901812751214961	0.33103144756991226	1.0733243863654314	0.7262593895913945
5.72	0.820990273382132	1.0064068805712898	1.389997955173771	0.3311201536744719	1.0625825081638398	0.7425365513288861
5.73	0.8384808899192631	1.002497939273303	1.3896441741906675	0.33129771273256753	1.0553769070746122	0.7528208002040573
5.74	0.8383771677089094	0.9974565435897969	1.3892262325822327	0.33150737350389037	1.0552026812497808	0.7527958030710236
5.75	0.820877895180321	0.9936460912548204	1.388882351673342	0.33167916210395526	1.062050254963941	0.7425638026612897
5.76	0.7942848505372245	0.992820933057321	1.3887133861054746	0.33175939789956466	1.07243700445003	0.7265825947506889
5.77	0.7709839592277004	0.9953124332780037	1.3887356613193027	0.33173496266416247	1.0814204022045313	0.712173565240777
5.78	0.7616610305065257	0.9999356437378828	1.3888789944349023	0.33164167435368586	1.0850293329191605	0.7062940700903619
5.79	0.7705163240948738	1.0045730874581102	1.3890222975886701	0.3315487154227352	1.0817467208217946	0.7118495337530679
5.8	0.7934645928126964	1.0071131393226467	1.3890455616843327	0.33152459280110935	1.0729279488174246	0.7260422325517177
5.81	0.8199692558641588	1.00638064899073	1.3888809911240996	0.33160357902508447	1.0624114876094735	0.7420125579567202
5.82	0.8378087397965378	1.0027016849013797	1.3885465678021776	0.3317712651317756	1.0550809691580747	0.7525101283360848
5.83	0.8387692479683978	0.99779394186368	1.388142237881147	0.33197401739077725	1.0544833968559013	0.7531015866185792
5.84	0.8225458561725069	0.9939577331766203	1.3878026386180848	0.3321436587946396	1.0608266490618674	0.7436289006356349
5.85	0.7968417784153673	0.9929620804149066	1.3876297395095534	0.3322263078228653	1.0708801713577671	0.7282196464559403
5.86	0.7736361912064369	0.9952202987765488	1.3876447985129352	0.33220655535796056	1.0798447880474589	0.7139104835249647
5.87	0.7635795925024932	0.9996542206197429	1.3877836681168725	0.33211670907016544	1.0837379552745972	0.7075851514365367
5.88	0.7712101992036476	1.0042305532347966	1.3879298068650183	0.3320229614983752	1.0809174084641646	0.7123634916725159
5.89	0.7929998042256006	1.0068656664254494	1.3879646671106363	0.3319929533293017	1.0725495901918194	0.7258367788860658
5.9	0.8189439370511841	1.0063430096566046	1.3878181332472568	0.33206259456090226	1.0622698055055306	0.7414811985347373
5.91	0.8370835385332116	1.0028920502764234	1.3875026702271978	0.3322206171589682	1.054834092647427	0.7521642482962496
5.92	0.8390643550101268	0.9981224043839179	1.3871119313886775	0.33241648874824825	1.0538310740232304	0.7533469834331019
5.93	0.8240988506156266	0.994269151055908	1.386776826078925	0.33258387977154535	1.0596759101084094	0.7446201639382154
5.94	0.7993000153170998	0.9931117036277805	1.3866001720074879	0.3326688114821775	1.0693875889758016	0.729788295446532
5.95	0.7762321885376806	0.9951413005192642	1.386607934916454	0.3326537144396614	1.0783160817305566	0.7156036683593912
5.96	0.7654909409918876	0.9993846608612904	1.3867419239207561	0.3325674796081601	1.0824756784524632	0.7088652201158758
5.97	0.7719305827763118	1.003893344922748	1.3868902044663136	0.3324733023990178	1.0801051726637596	0.7128896972726104
5.98	0.7925647674207942	1.0066144875557994	1.3869358473735542	0.33243784765264417	1.0721865289635928	0.7256454387375164
5.99	0.8179191054448562	1.0062941522537148	1.386806637054381	0.33249851830341776	1.062154134048532	0.7409455322641971
6.0	0.8363101233119958	1.0030688671964707	1.3865097301421268	0.33264708808729465	1.0546328624310766	0.7517861152504358


==> Figures_journal/SG09_geodesic/geo09.txt <==
0.0	0.0	-2.12026353620009	0.7030975114131134	0.6585557357903262	-0.8029620465671518	-0.7339691750802004	1.545432582458188	0.25464221837358075	-2.8134107167600364	-1.5606477482646683	-0.36544082975409825	0.007332272358132384	0.01093403777578692	-0.005036009306234986	0.0007765259992866668	-0.025599896964247536	0.004876414284765587	-0.6802613512907003	0.6346802974455357
0.023833107373939667	6.002154375008168e-5	-2.12900227602649	0.7032721462984797	0.6588159499272246	-0.803081899357448	-0.7339506919599355	1.544822944863749	0.25476117845675555	-2.8297346796492664	-1.5456587459916116	-0.36785196225672767	0.007321725578319554	0.010901123390544583	-0.00502111063887693	0.0007744345202758355	-0.025556164819270897	0.0051054955061190085	-0.6895641464326223	0.623144264601213
0.06048783901956531	0.00015196915038591637	-2.142547749573545	0.7035400855085976	0.6592143960173958	-0.80326543281315	-0.7339223787452006	1.5438879045542686	0.2549546247105838	-2.855267391271525	-1.5231435480478166	-0.3711488950857802	0.007296026470772478	0.01083665641605197	-0.0049918098939811025	0.0007702314450065278	-0.025456184013378205	0.005447262627428178	-0.7035074169172575	0.6053526932197049
0.11372316320172352	0.0002844678417197695	-2.1624143043352686	0.7039270737670774	0.659788182082352	-0.8035297570888171	-0.7338815815706028	1.5425380634245422	0.2552572738095093	-2.893240425414135	-1.4916055093329723	-0.3750410643950007	0.007239028663665214	0.010714605784228679	-0.004936139658231918	0.0007620978741797881	-0.025243266793096252	0.005917378118712195	-0.7229374539149716	0.5795178934783446
0.18583371418252498	0.00046133666123924014	-2.1895994530529443	0.7044452751545831	0.6605533964255899	-0.8038823115257171	-0.7338271280740374	1.5407316710285393	0.2557052909219236	-2.9462740252195703	-1.451070728210464	-0.37862385098850426	0.007127257743763549	0.010500173231607504	-0.004838059762254641	0.0007475630075968047	-0.02483644220793167	0.006496721610118221	-0.7476478673622268	0.5448135712557285
0.27937256051563253	0.0006849658600147985	-2.2251249565700886	0.7051031321737617	0.6615197261657554	-0.8043275980058516	-0.7337582875569546	1.538440121436542	0.25634391784515725	-3.0176006100797728	-1.4021770999337522	-0.38045395116700226	0.006930166037598365	0.010149822222705345	-0.004677480118579719	0.0007235118326623866	-0.024131375539916084	0.00713644486666968	-0.7769019149328377	0.5008692398134574
0.39506560811586966	0.0009503164500302676	-2.269074943755666	0.7058875632214834	0.6626645788497906	-0.8048552516544886	-0.7336766177988553	1.5357096742075398	0.2572063724513976	-3.109372591772566	-1.347256353729903	-0.3786179070259673	0.006620858799285248	0.009629175673427194	-0.00443848389556845	0.0006874277647162063	-0.023038295365165832	0.007739309418785663	-0.8088297648603863	0.44910318383312503
0.5324465827471361	0.0012464742252605288	-2.320641613760587	0.7067679245048587	0.663939955798226	-0.8054431937527408	-0.7335854903484662	1.5326471206566732	0.25830321907594045	-3.2227721108321448	-1.2895147696074731	-0.3712794165538178	0.006187542652270494	0.008928806822909115	-0.004116622884057364	0.0006385283054409843	-0.021520386696357013	0.008185193155579508	-0.841133084411633	0.3924041076266096
0.6908149824317213	0.0015598251722980102	-2.3783888733222005	0.707704697218403	0.665286155665963	-0.8060639344521096	-0.7334891286746413	1.5293893029940073	0.25961790418156855	-3.358493168754265	-1.2320733511246595	-0.35718146404436113	0.005638958204216129	0.008069687139372663	-0.0037214540021547524	0.0005781826474828328	-0.019609769704549557	0.00837095007151835	-0.871862927246226	0.3342380372802098
0.8705265793636802	0.0018778806625858442	-2.440719120982104	0.7086604321020747	0.6666480661661249	-0.806692075777033	-0.7333914532266587	1.5260655588415208	0.2611143720295692	-3.5177833053698393	-1.177229211175516	-0.33578143496667234	0.0049992918008886274	0.007093023574831607	-0.0032718694117458884	0.0005092181690126398	-0.017386364849119026	0.008241529757384227	-0.8998637987182639	0.27758127366313784
1.0	0.002082212631454648	-2.4830525117416404	0.709278330929258	0.6675222656158877	-0.8070953565407717	-0.7333286524556466	1.5239167632141408	0.26216581138827855	-3.635388975171146	-1.143605896744858	-0.31790540139530904	0.004548327586204678	0.006416373218950863	-0.0029601874148499773	0.0004612410426241705	-0.015815322484976826	0.00798483281313399	-0.9163812172857778	0.24250849669833263
1.1952142627110247	0.0023544518428563065	-2.5422830510101977	0.7101027074226127	0.6686806386450567	-0.807629813102322	-0.733245312154363	1.5210518360589398	0.2636726230189678	-3.816335508404674	-1.1007737710035925	-0.2886538311263193	0.003906898247077692	0.005466992230514664	-0.002522586783383164	0.00039366220130175584	-0.013565314689288415	0.007436035373501269	-0.9366677349714356	0.19763924534084384
1.3964552744721885	0.002592726194603311	-2.5972165960350226	0.7108277017115336	0.6696912312323152	-0.8080961337964161	-0.733172493364225	1.5185390077819025	0.26510174366236483	-4.006530141243704	-1.064902550886375	-0.25727508096074986	0.003309660360305622	0.004594422119433913	-0.0021200458511809145	0.0003312691253878889	-0.011443494147218935	0.006762266977256975	-0.9528982496778408	0.16001726867090488
1.6428322359841512	0.002834921119175702	-2.655893794963658	0.7115630371751337	0.6707073893317269	-0.8085649967910766	-0.7330991897658446	1.51600788949059	0.26666021185092403	-4.243221117341971	-1.0301268399414485	-0.2193469249477217	0.002676132995634815	0.0036796629751522218	-0.0016976587075317523	0.00026555879602108915	-0.009158157205835286	0.00589429518284015	-0.9677284714596026	0.12360297801982456
1.9092172788397	0.003043577560880363	-2.7091380002653027	0.7121980097271771	0.6715763768813889	-0.8089658347798501	-0.7330364678222359	1.5138520142016185	0.2681063860287561	-4.50259528818448	-1.0013535013653825	-0.18101857101836127	0.0021084318641989884	0.00287051982872906	-0.0013237613677088882	0.00020719670357588192	-0.007089984454899294	0.0049753885280109916	-0.9789907554761216	0.09358381440216157
2.2038468568060092	0.003222669862514465	-2.7568192650301526	0.7127427164165625	0.6723145120870627	-0.8093061158158873	-0.7329832018805761	1.5120410749110953	0.26943063456821437	-4.792330565320747	-0.9775690812654931	-0.14354570251726714	0.0016065640824120876	0.0021658488705933177	-0.0009980599670149127	0.00015623814571413976	-0.005269346349665163	0.004031934203067788	-0.9872394750484305	0.06889205313741145
2.5153964640722157	0.003364396073153153	-2.7962144996425673	0.7131769976062237	0.6728975659681771	-0.8095746754173994	-0.7329411657390629	1.5106364289203018	0.27054698191225457	-5.100809078022728	-0.9591876586634163	-0.11035238080476846	0.0011968150447483035	0.0015994382589165138	-0.0007363192460921484	0.00011523218330684252	-0.003806915982005622	0.003157368721620192	-0.9926499555840193	0.04992217866298763
2.8470732062825337	0.003474572567444378	-2.8279720692603934	0.713517571182396	0.6733510776488847	-0.8097833321462129	-0.7329085211378861	1.5095711973973889	0.2714629284963067	-5.430649739087513	-0.9451266146299365	-0.08214762067047168	0.0008701770972414578	0.001153989120459673	-0.0005305612743666095	8.297434677065841e-5	-0.0026666401833053467	0.0023909548803021743	-0.996009726251292	0.03550719548756473
3.194557839093664	0.003556813717917223	-2.852438996688466	0.7137747814839821	0.6736911068756445	-0.8099395486547127	-0.7328841029798172	1.508798111846443	0.272180772993024	-5.777112161002016	-0.9347142896944549	-0.05957048417515041	0.0006209181895294253	0.0008178664310998368	-0.00037540209772930235	5.86397458524278e-5	-0.0018231551258792826	0.0017638195557255147	-0.9979420827009864	0.024905361775256735
3.554339516105037	0.0036164260299797316	-2.870638124494091	0.7139635683080998	0.6739391100350055	-0.8100532807043217	-0.732866351569858	1.5082547908815331	0.2727237789701973	-6.1363580525686166	-0.927187343527139	-0.042330277449559445	0.00043667502015083145	0.0005718745132716705	-0.0002619681686440031	4.084615541949768e-5	-0.0012271965236876482	0.001273935808225955	-0.9989865865486177	0.017288488603497302
3.9246742822293004	0.0036588431119832644	-2.8838516071998788	0.7140994780217788	0.6741167173904152	-0.8101345559068	-0.7328536928545278	1.5078798266817528	0.27312406185083166	-6.506426510379748	-0.9218301612070888	-0.02959713557423628	0.00030334971744209923	0.00039544139243662796	-0.000180725991090274	2.8110555640096732e-5	-0.0008190087211358923	0.0009031360236220911	-0.9995257330439987	0.01189567499199983
4.306346492935543	0.00368878793783509	-2.893309247616333	0.714196237168987	0.6742426475294371	-0.8101920399640222	-0.732844761673537	1.5076226267039097	0.2734141181261369	-6.887973940496405	-0.9180476056444941	-0.02038765038031463	0.00020810496355048224	0.00027034376745339064	-0.0001232207551864151	1.9120108708833517e-5	-0.0005432237124587675	0.0006287282686282936	-0.9997950367546157	0.008105561473260916
4.699838408248741	0.003709764196854603	-2.8999840103922834	0.7142642913957331	0.6743309547614366	-0.8102322351586594	-0.7328385290036311	1.5074471616661111	0.2736206830320196	-7.281413342786578	-0.9154025518237859	-0.013848868433219896	0.00014098561699075647	0.0001827054857581143	-8.302252008330762e-5	1.2864704613650322e-5	-0.00035832124379978953	0.00043020726115775254	-0.9999254933917529	0.0054658746278041315
5.105641633930985	0.0037243428671420793	-2.9046316807295165	0.7143115706400497	0.674392179030459	-0.8102600158988098	-0.7328342242825387	1.5073281158087373	0.27376537767419595	-7.687200024848963	-0.9135721442833832	-0.009278845658621051	9.429289519093968e-5	0.00012200011794832653	-5.5260229721229536e-5	8.564214404770481e-6	-0.00023485237065829517	0.0002895505816939889	-0.9999869397031983	0.003644389745769285
5.5248072922291005	0.0037343911178540044	-2.907827777756382	0.7143440333462453	0.674434161284151	-0.8102790056396052	-0.7328312794716787	1.5072478104522535	0.27386523694798	-8.106366708362966	-0.9123186009436876	-0.0061265366383423695	6.218199671735997e-5	8.037358831567913e-5	-3.629418064112622e-5	5.633094434885791e-6	-0.00015260068799312224	0.00019166668485302933	-1.0000151330799896	0.0023984978179930967


==> Figures_journal/SG11_FIM/SG11_jacobian.txt <==
-0.00047364859665235617	0.0001538222065994793	-0.017294176625384856	-0.35540477507461044	-0.3500039130403225	-0.08216113469522825	-0.08854265262122474	0.1285239014206059	0.017065799445065158	-0.0008696003265406871	0.004172337349215444
-0.00047447217063537083	0.0001526183216830744	-0.017348787200666876	-0.3565005743482063	-0.3509450426003988	-0.08218991117700777	-0.08856573568233941	0.12796116650411996	0.016976440948870353	-0.0008641749299055104	0.004145083193480287
-0.00047239435610540575	0.00015141137322678244	-0.017402922291172334	-0.3575868817020678	-0.3518775693791374	-0.0822207678437988	-0.08859114470056731	0.1273956143139739	0.016886992231116456	-0.000859096252579016	0.0041168814478065975
-0.0004677480266461205	0.00015021186103626562	-0.017456587854306902	-0.35866381549043913	-0.35280166433133825	-0.08225362888609655	-0.08861901754088095	0.12682738318738665	0.016797463478274266	-0.0008543078667655929	0.00408788901608354
-0.00046106731143007905	0.00014902869463650408	-0.017509791293110578	-0.3597315133244322	-0.3537175816869435	-0.08228849344692257	-0.08864951327804345	0.12625662621545902	0.01670786339731014	-0.0008497330940470666	0.00405833063507269
-0.00045300469867695815	0.00014786855961214975	-0.01756254099053562	-0.3607901253101509	-0.3546256287038019	-0.08232541753249807	-0.08868278624378692	0.12568350655799534	0.016618199981138778	-0.0008452855992152241	0.004028466426934458
-0.00044424929369746465	0.0001467356023010528	-0.017614845810168204	-0.3618398069166697	-0.3555261347557366	-0.08236449327856762	-0.08871896468797733	0.12510819221302852	0.01652848118956716	-0.0008408793546149818	0.003998560996162418
-0.00043545403366467385	0.0001456314076569409	-0.0176667146170788	-0.3628807122368017	-0.3564194229040261	-0.08240582798996104	-0.08875813540427054	0.12453085084471976	0.01643871549259396	-0.0008364370914230047	0.003968856876630705
-0.0004271775852247717	0.00014455523120997327	-0.01771815586348613	-0.36391298825688567	-0.35730578632231924	-0.08244952503292464	-0.08880033487994266	0.12395164517301348	0.016348912245499305	-0.0008318966393761157	0.003939554233365204
-0.0004198443365985135	0.00014350442234823923	-0.01776917727065464	-0.3649367705469876	-0.35818547115309174	-0.08249566815581738	-0.08884554682078742	0.1233707292953001	0.016259081885856334	-0.0008272148504240229	0.00391079785442359
-0.000413723605709397	0.00014247496913933486	-0.017819785623304416	-0.36595218058888224	-0.3590586665261266	-0.08254431022623014	-0.08889370529785481	0.12278824615565875	0.016169235961049713	-0.0008223690807655834	0.003882671526214486
-0.00040892713975613403	0.0001414620923958564	-0.017869986679711913	-0.3669593247594777	-0.35992550154189096	-0.08259546682328114	-0.08894470233940098	0.12220432623537589	0.016079387013089856	-0.0008173564438595705	0.0038551992523166716
-0.00040542234131771656	0.00014046082358898373	-0.017919785190284986	-0.36795829481605896	-0.36078604849642576	-0.08264911454246314	-0.08899839854915774	0.12161908740529487	0.015989548350440783	-0.0008121912456383157	0.003828352110905331
-0.0004030575187687177	0.00013946651293699698	-0.01796918500388668	-0.36894916961605045	-0.36164033105062104	-0.08270519347323246	-0.08905463524892189	0.12103263577333755	0.015899733753101	-0.0008069011215027579	0.0038020592064515885
-0.0004015948570427582	0.00013847522900612382	-0.018018189241405774	-0.36993201771317624	-0.36248833579844136	-0.08276361296142111	-0.08911324674039764	0.12044506729490738	0.01580995714454151	-0.0008015224435802532	0.0037762210188419494
-0.0004007467205932754	0.0001374840272607583	-0.01806680050666255	-0.3709069004410112	-0.36333002555467536	-0.08282425959168602	-0.08917407148078993	0.11985646987339366	0.015720232274147587	-0.0007960955535405367	0.0037507234837344814
-0.00040021122467997193	0.00013649108157764306	-0.018115021110324533	-0.3718738751122441	-0.3641653528642598	-0.08288700628177009	-0.08923696125475228	0.11926692567087578	0.015630572437276252	-0.0007906603155343497	0.003725451307186892
-0.0003997037587330535	0.00013549568700351423	-0.018162853282024452	-0.3728329980000367	-0.36499427229100007	-0.0829517214249334	-0.08930178776274306	0.11867651338052448	0.015540990255539545	-0.0007852523739243869	0.0037002993475989602
-0.00039898202074086517	0.000134498153191716	-0.01821029935231582	-0.3737843268442198	-0.3658167505683424	-0.08301827718985791	-0.0893684463895636	0.11808531024892308	0.015451497530190336	-0.0007799003737616879	0.0036751812453425146
-0.000397863067883366	0.00013349961552863848	-0.018257361890838448	-0.37472792271066613	-0.36663277388075116	-0.0830865562988329	-0.08943685723813788	0.11749339369131198	0.015362105171888994	-0.0007746242735501141	0.0036500348986161393
-0.000396232022704055	0.00013250179479388117	-0.018304043794636144	-0.37566385112003053	-0.3674423520611481	-0.08315645685261784	-0.08950696370800795	0.11690084241645737	0.015272823202357823	-0.0007694347530527344	0.0036248247280779174
-0.00039404284006502757	0.00013150673726969054	-0.01835034832484623	-0.3765921824504674	-0.3682455197410528	-0.08322789503636709	-0.08957872918456974	0.11630773703427014	0.015183660817733738	-0.0007643336086610611	0.0035995410127254534
-0.00039131225701291534	0.00013051656238713432	-0.01839627909674709	-0.3775129916858832	-0.36904233482577253	-0.08330080576057082	-0.0896521324010681	0.11571416017222995	0.015094626498080538	-0.0007593149511731617	0.0035741968197102137
-0.00038810858698303067	0.0001295332400274042	-0.018441840031151423	-0.37842635763639604	-0.36983287485501926	-0.08337514148856809	-0.08972716214931611	0.11512019617261954	0.015005728145504384	-0.0007543669711413139	0.0035488231851615037
-0.0003845372427248178	0.00012855841937559707	-0.018487035277585523	-0.37933236179173174	-0.370617231909597	-0.08345086964252729	-0.08980381193923051	0.11452593047072891	0.01491697323366856	-0.0007494740163090186	0.003523463297946552
-0.0003807248423700067	0.00012759331473865892	-0.018531869121720796	-0.3802310869769276	-0.3713955068440577	-0.08352796904624879	-0.08988207512427686	0.11393144876931566	0.014828368952902578	-0.0007446187306749502	0.0034981663982143092
-0.0003768037216234171	0.0001266386494006939	-0.018576345888047623	-0.3811226159763611	-0.372167803426887	-0.08360642590288586	-0.0899619408907963	0.1133368361262458	0.014739922338005014	-0.0007397840392535937	0.0034729820284616145
-0.0003728982347055042	0.00012569465449770498	-0.01862046984849254	-0.38200703026232236	-0.37293422304617513	-0.08368622975797423	-0.0900433913630157	0.11274217606180245	0.01465164036936418	-0.0007349548095498507	0.0034479551420850928
-0.0003691139445637986	0.00012476112068739696	-0.018664245144927455	-0.3828844089471336	-0.373694860371623	-0.08376736984402847	-0.09012639992804083	0.11214754977332343	0.014563530042187587	-0.0007301190754767893	0.0034231224092963037
-0.00036553026614900326	0.00012383747900207006	-0.018707675731292745	-0.3837548280283839	-0.3744498002747452	-0.08384983209791566	-0.09021093074581847	0.11155303552040308	0.014475598402533233	-0.0007252687701358029	0.0033985098977834566
-0.0003621967827025652	0.00012292290827781277	-0.018750765337765592	-0.384618359955107	-0.3751991160848354	-0.08393359703578933	-0.09029693932227321	0.11095870821719522	0.014387852552302358	-0.0007203999701887246	0.0033741321345368675
-0.00035913298832347695	0.00012201644775915967	-0.018793517458142547	-0.38547507351207627	-0.3759428691674358	-0.0840186385585411	-0.09038437390548433	0.11036463924239498	0.014300299627985921	-0.0007155127010760738	0.0033499924328940466
-0.00035633100748725896	0.00012111710800695482	-0.018835935356272513	-0.3863250339877055	-0.3766811096661518	-0.0841049236610629	-0.09047317745989214	0.10977089645460306	0.014212946759703365	-0.0007106103865122176	0.0033260842546071223
-0.0003537605198948476	0.00012022396679364746	-0.018878022089906445	-0.3871683035671549	-0.3774138781399994	-0.08419241293149783	-0.09056328992776519	0.10917754438273528	0.014125801017991768	-0.0007056990488706898	0.003302393313623651
-0.00035137512505359857	0.00011933624405739603	-0.018919780547704435	-0.3880049418808812	-0.3781412078090005	-0.08428106167452783	-0.09065465051910844	0.10858464454891405	0.01403886935601248	-0.0007007863758967087	0.0032789001080371525
-0.00034911926236918356	0.00011845335151977322	-0.018961213491826265	-0.38883500663255444	-0.3788631271282396	-0.0843708214491883	-0.09074719980303647	0.10799225587511668	0.013952158553836344	-0.0006958807635970376	0.003255582564365617
-0.00034693499490769656	0.0001175749170208059	-0.019002323602115002	-0.38965855423389933	-0.3795796623410341	-0.084461641811107	-0.09084088143052636	0.10740043512439701	0.013865675170308244	-0.0006909904313167379	0.003232418523688121
-0.00034476795309687627	0.00011670078275531215	-0.019043113517555596	-0.3904756403855404	-0.3802908397871946	-0.08455347205852279	-0.0909356433757967	0.1068092373318745	0.013779425506377561	-0.0006861226844185705	0.003209387852176952
-0.0003425720335893008	0.00011583098517123563	-0.019083585871109986	-0.3912863205569962	-0.3809966878159953	-0.08464626281218517	-0.09103143865038614	0.10621871618870372	0.013693415582015466	-0.0006812833740048836	0.0031864740304533767
-0.0003403125988378918	0.00011496571695411192	-0.019123743316509102	-0.39209065033589624	-0.3816972381150783	-0.08473996729746328	-0.09112822550493258	0.10562892435254324	0.013607651127418598	-0.0006764765763344503	0.003163665148567573
-0.00033796805937596423	0.00011410528173436264	-0.01916358854421584	-0.39288868563371815	-0.382392526472713	-0.08483454224927621	-0.0912259671673129	0.10503991366927844	0.013522137587391772	-0.0006717044901026272	0.0031409543005860275
-0.00033552996999609196	0.00011325004357787388	-0.019203124288176766	-0.3936804827507849	-0.3830825929737878	-0.08492994841197865	-0.0913246312233237	0.1044517353016839	0.013436880136748283	-0.0006669675296990595	0.003118339436044685
-0.0003330018253548912	0.00011240037917077928	-0.0192423533235405	-0.39446609831769297	-0.3837674816898524	-0.08502615064350956	-0.09142418874303385	0.10386443977028824	0.013351883703901345	-0.000662264575835305	0.003095822763546754
-0.00033039690981417343	0.000111556635779693	-0.01928127845656656	-0.39524558913897273	-0.38444723995104885	-0.08512311767327065	-0.09152461327925641	0.10327807691931684	0.01326715299942585	-0.0006575933357211516	0.0030734098343178974
-0.0003277355236959761	0.00011071909857077948	-0.01931990250997483	-0.39601901197058004	-0.3851219173973907	-0.08522082158878888	-0.09162587985157103	0.10269269582570174	0.013182692546367539	-0.0006529507614874011	0.0030511084461337405
-0.0003250419474266163	0.00010988796876977419	-0.019358228305160135	-0.3967864232643767	-0.38579156488174554	-0.08531923714014823	-0.09172796401223789	0.10210834467172784	0.01309850670947201	-0.0006483334782375995	0.003028927492687572
-0.00032234147726896195	0.00010906335366020753	-0.019396258643795645	-0.39754787891081567	-0.3864562333515491	-0.08541834095568536	-0.09183084107138839	0.10152507060207328	0.01301459972091268	-0.0006437381810546436	0.0030068758934286674
-0.00031965784595976203	0.00010824526647444585	-0.019433996290585072	-0.3983034340065294	-0.38711597287855215	-0.08551811075675628	-0.09193448552903469	0.10094291958415386	0.012930975700869936	-0.000639161961897746	0.0029849616751991075
-0.00031701116536268044	0.00010743363632430618	-0.019471443959154178	-0.3990531426675406	-0.3877708318585587	-0.0856185246460097	-0.09203887073559054	0.1003619362873108	0.012847638672093622	-0.0006346025534951734	0.002963191286494135
-0.0003144165306328725	0.00010662832374744905	-0.019508604301838383	-0.3997970579003285	-0.388420856430814	-0.08571956052531171	-0.09214396877615273	0.0997821639920415	0.012764592568267515	-0.0006300584625007267	0.0029415691711908846
-0.00031188333027520193	0.0001058291413872691	-0.01954547990315373	-0.40053523153580944	-0.38906609016721744	-0.08582119567847518	-0.09224975055614276	0.09920364453574819	0.012681841236590646	-0.0006255290241838592	0.002920097595479638
-0.0003094152068333679	0.00010503587553414044	-0.019582073278463074	-0.40126771422438634	-0.389706574031207	-0.08592340653274867	-0.09235618604533503	0.09862641829688093	0.012599388435734162	-0.0006210143531902169	0.0028987767117356414
-0.0003070105724790058	0.00010424830729453797	-0.019618386876229615	-0.40199455548451424	-0.39034234650495675	-0.08602616859372363	-0.09246324463398069	0.09805052421529964	0.012517237829080888	-0.0006165152349583935	0.002877604821676818
-0.00030466355674456207	0.00010346623091775368	-0.019654423082927853	-0.4027158037930807	-0.39097344392482203	-0.08612945653263664	-0.09257089554694758	0.0974759998434872	0.012435392978714807	-0.0006120329617796715	0.002856578773218793
-0.00030236520332206277	0.00010268946814340763	-0.01969018423103407	-0.40343150670390665	-0.39159990093754027	-0.08623324439331746	-0.09267910826673598	0.09690288142107144	0.01235385733487352	-0.000607569148965331	0.002835694433084626
-0.00030010481236386816	0.00010191787765880556	-0.01972567260769283	-0.404141710979563	-0.39222175096477946	-0.08633750587967663	-0.0927878529220479	0.09633120396401733	0.012272634228214953	-0.0006031255426642988	0.002814947191448973
-0.0002978712217067705	0.00010115135978373615	-0.019760890463549306	-0.4048464627226099	-0.39283902668885684	-0.08644221468288815	-0.09289710061625825	0.0957610013616524	0.012191726862423109	-0.0005987038447854376	0.00279433241327005
-0.0002956539433397279	0.00010038985612767066	-0.01979584002139254	-0.4055458074948091	-0.3934517605378261	-0.0865473448097998	-0.09300682365391473	0.0951923064608709	0.01211113830970182	-0.0005943055666212958	0.002773845854207716
-0.0002934440520840949	9.963334578470794e-5	-0.019830523483090567	-0.40623979041561875	-0.3940599850088713	-0.08665287087986254	-0.09311699567806149	0.09462515116555224	0.012030871508593798	-0.0005899319233085537	0.002753483944331633
-0.00029123482250967243	9.888183807283318e-5	-0.01986494303499757	-0.4069284562345908	-0.3946637329363677	-0.08675876836588335	-0.09322759171044341	0.0940595664960057	0.011950929264448051	-0.0005855837693445133	0.0027332439859335243
-0.00028902201528201843	9.813536388723421e-5	-0.019899100851476073	-0.407611849375541	-0.3952630376558637	-0.08686501376306936	-0.09333858809833676	0.09349558265016689	0.01187131425212192	-0.0005812615812832796	0.0027131242189969316
-0.00028680389208554923	9.73939661409956e-5	-0.0199329990962961	-0.40829001395353276	-0.39585793302960376	-0.08697158468009208	-0.09344996239986951	0.09293322903917965	0.011792029020640986	-0.0005769654743512536	0.0026931238000946823
-0.0002845810096940474	9.665769041730265e-5	-0.019966639922496372	-0.4089629937681452	-0.3964484533791114	-0.08707845985435611	-0.09356169321191844	0.09237253430957948	0.011713075999334794	-0.0005726952552945755	0.0026732426904062406
-0.000282355807812349	9.592657737120018e-5	-0.0200000254708045	-0.4096308322781574	-0.3970346333892948	-0.0871856191006221	-0.09367375997843462	0.09181352635098758	0.011634457504834017	-0.0005684504921513224	0.0026534814770151887
-0.00028013208045956766	9.52006558459875e-5	-0.020033157866958726	-0.4102935725638862	-0.397616507914447	-0.08729304320714089	-0.09378614278895059	0.09125623229472848	0.011556175748322945	-0.000564230599208914	0.0026338411848271996
-0.00027791438317871	9.447993784267775e-5	-0.0200660392185899	-0.4109512572836064	-0.39819411174506414	-0.08740071379633141	-0.09389882219470103	0.09070067850489774	0.011478232842489108	-0.0005600349213892671	0.002614323034226737
-0.0002757074834944132	9.376441824239091e-5	-0.020098671612062757	-0.41160392863061274	-0.3987674794445283	-0.08750861316798772	-0.09401177905291407	0.09014689056599359	0.011400630807759977	-0.0005558628130821416	0.002594928259545081
-0.0002735158773860955	9.305407439729158e-5	-0.02013105710938594	-0.4122516282934452	-0.3993366451568778	-0.08761672414184907	-0.09412499440773835	0.08959489327075498	0.011323371577543258	-0.0005517137035819709	0.002575657931842468
-0.00027134336952150265	9.234886653409898e-5	-0.020163197745766855	-0.4128943974282659	-0.39990164244223003	-0.08772502991391623	-0.09423844941524255	0.08904471061095429	0.011246457002324534	-0.0005475871447830721	0.0025565128188765112
-0.0002691928126417672	9.164874361492986e-5	-0.020195095528074507	-0.4135322766386274	-0.4004625041833389	-0.08783351393741144	-0.09435212531156913	0.08849636577317059	0.011169888852594071	-0.0005434828396714847	0.002537493323328484
-0.00026706597789945746	9.095364413564056e-5	-0.020226752433833473	-0.4141653059702107	-0.4010192625532291	-0.08794215983528027	-0.094466003417648	0.08794988114013111	0.011093668820687576	-0.0005394006516141102	0.0025185994236663297
-0.0002649635391330081	9.026350263301938e-5	-0.020258170411217923	-0.41479352491704385	-0.4015719489769285	-0.08805095134707897	-0.09458006517729402	0.08740527829944134	0.011017798521715728	-0.0005353405958794305	0.0024998307153204016
-0.00026288515454209833	8.957825194217843e-5	-0.02028935137992166	-0.41541697243768133	-0.40212059416542933	-0.0881598723093813	-0.0946942922153683	0.08686257805874381	0.010942279493817942	-0.0005313028182056479	0.002481186435877788
-0.00026082965920856937	8.889782783859234e-5	-0.0203202972323056	-0.41603568697885884	-0.40266522819814077	-0.08826890666577314	-0.0948086664095993	0.08632180046574273	0.010867113198001354	-0.0005272875625588526	0.0024626655328550983
-0.00025879528925760103	8.822217134323517e-5	-0.020351009835206012	-0.4166497065040922	-0.403205880606972	-0.0883780385002808	-0.09492316996506626	0.08578296483220475	0.010792301017820532	-0.0005232951347825057	0.0024442667912639104
-0.00025677994900889865	8.755123068566517e-5	-0.02038149103198963	-0.41725906852436817	-0.40374258045649963	-0.08848725208679167	-0.09503778548187	0.08524608976042429	0.010717844259124374	-0.0005193258646275179	0.002425988876931499
-0.00025478142005872753	8.68849621310742e-5	-0.020411742644398326	-0.4178638101286636	-0.4042753564709221	-0.0885965319466216	-0.09515249601418052	0.08471119317060452	0.010643744150051275	-0.0005153800709938663	0.0024078304718269726
-0.0002527976194406192	8.62233299248021e-5	-0.02044176647451611	-0.4184639680118731	-0.404804237093077	-0.08870586290609299	-0.09526728510871926	0.0841782923273809	0.010570001841398901	-0.0005114580331485442	0.0023897903069543336
-0.0002508267527197869	8.556630558095534e-5	-0.020471564306415554	-0.4190595784985172	-0.4053292505677632	-0.08881523015099309	-0.09538213682905206	0.08364740386504521	0.010496618407436039	-0.000507559969175733	0.0023718672573878733
-0.000248867432081049	8.491386662969453e-5	-0.0205011379074146	-0.41965067756115176	-0.4058504250002487	-0.08892461926631556	-0.0954970357592895	0.08311854381083643	0.01042359484716747	-0.0005036860237354389	0.002354060343686415
-0.0002469187497497856	8.426599488407651e-5	-0.020530489028413926	-0.4202373008332067	-0.40636778838619375	-0.08903401626859579	-0.09561196699065704	0.08259172760469145	0.010350932086013839	-0.0004998362637241886	0.002336368774995102
-0.00024498028195000225	8.362267477181261e-5	-0.02055961940587554	-0.4208194836165094	-0.40688136860830404	-0.08914340761726701	-0.09572691609756662	0.08206697011576958	0.010278630977830928	-0.0004960106821102299	0.002318791931682658
-0.00024305203435872396	8.298389140873794e-5	-0.02058853076054407	-0.42139726088420076	-0.4073911934584811	-0.08925278021218576	-0.0958418690998451	0.08154428565592887	0.010206692307168669	-0.0004922092076965061	0.002301329338853057
-0.00024113437965515128	8.234962924689586e-5	-0.02061722479772955	-0.42197066728004096	-0.4078972906030593	-0.089362121384064	-0.0959568124229406	0.08102368799053615	0.010135116791659784	-0.0004884317192619744	0.0022839806553031083
-0.00023922796500474935	8.17198706696808e-5	-0.020645703207654825	-0.4225397371152908	-0.4083996875285633	-0.08947141886705756	-0.09607173285544338	0.08050519034699712	0.01006390508442947	-0.0004846780621463963	0.0022667456126010204
-0.0002373335820350134	8.109459536468653e-5	-0.020673967664530866	-0.42310450436441294	-0.40889841153956963	-0.08958066077119478	-0.09618661750807656	0.07998880542163478	0.009993057776429564	-0.0004809480648089301	0.002249623991182326
-0.00023545207066908306	8.047377974605775e-5	-0.020702019825630483	-0.42366500266075297	-0.4093934897239544	-0.08968983554553386	-0.09630145378007646	0.07947454538650382	0.009922575398620133	-0.00047724155520877625	0.002232615569931943
-0.0002335842319680052	7.985739708050284e-5	-0.020729861331575564	-0.4242212652931742	-0.4098849488826192	-0.08979893194499222	-0.09641622933030963	0.0789624218956623	0.009852458423945176	-0.00047355837309666685	0.002215720102726895
-0.0002317307325409838	7.924541766589756e-5	-0.0207574938061282	-0.42477332520436	-0.4103728155395523	-0.08990793899867712	-0.09653093205788188	0.07845244609164474	0.009782707269074884	-0.00046989838002455084	0.0021989372863841458
-0.00022989205793460434	7.863780948331608e-5	-0.02078491885580001	-0.4253212149912119	-0.4108571159280499	-0.0900168459819561	-0.09664555009102464	0.07794462861261206	0.009713322295910914	-0.0004662614671821323	0.0021822667499588814
-0.00022806849892190588	7.803453883307872e-5	-0.020812138069574694	-0.4258649669074999	-0.4113378759453219	-0.09012564239609487	-0.0967600717820534	0.07743897960040923	0.009644303812872174	-0.0004626475551346717	0.002165708044303344
-0.0002262601294098468	7.74355711692966e-5	-0.02083915301967611	-0.4264046128686675	-0.41181512119545294	-0.09023431795322426	-0.0968744857105393	0.07693550870958167	0.009575652075994522	-0.0004590565915856945	0.002149260646273357
-0.0002244668272952734	7.684087182343287e-5	-0.02086596526188413	-0.42694018445849236	-0.4122888769813819	-0.09034286256895703	-0.09698878068916392	0.07643422511701799	0.00950736728988808	-0.0004554885485191603	0.0021329239655528878
-0.0002226883117844638	7.625040670041145e-5	-0.020892576335601588	-0.4274717129371593	-0.4127591683069613	-0.09045126635987331	-0.09710294577310896	0.07593513753294583	0.009439449608600494	-0.0004519434170072208	0.0021166973594584342
-0.00022092418989864694	7.566414279785698e-5	-0.0209189877642607	-0.4279992292502198	-0.41322601990953733	-0.09055951964601708	-0.09721697026906541	0.07543825421260729	0.009371899136433711	-0.00044842119841403846	0.002100580148959181
-0.00021917398981715974	7.50820485754589e-5	-0.020945201056276824	-0.42852276403789796	-0.4136894562883529	-0.09066761295656649	-0.09733084375069481	0.07494358296799654	0.00930471592875657	-0.0004449218985935506	0.002084571636646675
-0.00021743722264587216	7.450409413941962e-5	-0.020971217705556558	-0.42904234764424076	-0.414149501692358	-0.09077553703736199	-0.09744455605698284	0.07445113117964859	0.00923789999284724	-0.0004414455191485249	0.002068671123406004
-0.00021571342268658525	7.393025125863344e-5	-0.020997039191776243	-0.4295580101256937	-0.41460618019052936	-0.09088328285878432	-0.09755809730036871	0.07396090580823342	0.009171451288788967	-0.00043799205331334165	0.002052877922672164
-0.00021400217124362142	7.33604932400134e-5	-0.021022666980737893	-0.43006978125879075	-0.4150595156414353	-0.09099084162297139	-0.09767145787126409	0.07347291340574194	0.00910536973043192	-0.00043456148068550223	0.002037191371273456
-0.00021230312762307013	7.279479468880728e-5	-0.02104810252507748	-0.4305776905467707	-0.4155095317295136	-0.09109820476859612	-0.0977846284333678	0.07298716012589582	0.009039655186423166	-0.00043115376568676446	0.0020216108377770574
-0.00021061604853024602	7.223313120731203e-5	-0.021073347264671555	-0.43108176722498126	-0.41595625196903546	-0.09120536397362528	-0.09789759991921397	0.07250365173363173	0.008974307481297156	-0.000427768855982848	0.0020061357241162206
-3.0762810213775986e-7	-1.5897355330317162e-7	-7.274689130046112e-6	-0.00014596878412030017	-0.00012539575187515988	-3.6724436917594933e-6	-2.911881388027288e-6	-7.444268290833188e-5	-1.1845035429992073e-5	7.441072865745442e-7	-3.547998645267455e-6
8.778189379407816e-8	-1.6011748485090038e-7	-7.211308069691489e-6	-0.00014470307744699629	-0.0001242480229216228	-3.957151077866207e-6	-3.2131042083906908e-6	-7.482473079505491e-5	-1.185776842508379e-5	6.956191659945323e-7	-3.68004072183734e-6
4.5584882619946575e-7	-1.5980137045727323e-7	-7.14860337343967e-6	-0.00014345152685720351	-0.00012311622537205527	-4.2261888543621226e-6	-3.529958458298171e-6	-7.518958094187212e-5	-1.186901747685589e-5	6.52811951683166e-7	-3.7971674847457e-6
7.646351671299973e-7	-1.58180780778131e-7	-7.086794179032363e-6	-0.0001422170901983885	-0.00012201326166834345	-4.490496086662576e-6	-3.867116337371616e-6	-7.55350119684334e-5	-1.1879031041281051e-5	6.190656530149738e-7	-3.8882732559982925e-6
9.928732765092352e-7	-1.555155220975045e-7	-7.026042751630097e-6	-0.0001410018906324009	-0.00012094822416738079	-4.758900934989505e-6	-4.225588084956129e-6	-7.585935854965227e-5	-1.188795342906062e-5	5.963610542424793e-7	-3.946511874423217e-6
1.1304060261772203e-6	-1.5212830084922517e-7	-6.966446073459252e-6	-0.00013980711159618792	-0.00011992607276685586	-5.037600741491894e-6	-4.603209106417484e-6	-7.616162706997055e-5	-1.1895831636306644e-5	5.852934704912426e-7	-3.969308085663157e-6
1.1774748856691082e-6	-1.483635702446296e-7	-6.908035093890432e-6	-0.00013863300114858013	-0.0001189477710934758	-5.329977267829584e-6	-4.995359157044501e-6	-7.644152621678126e-5	-1.1902630549582373e-5	5.852204392247381e-7	-3.9579491947218e-6
1.1431025169508785e-6	-1.445506517854639e-7	-6.85078072011081e-6	-0.00013747896898564618	-0.0001180107889627187	-5.636714790727708e-6	-5.395807567156319e-6	-7.669942315330799e-5	-1.1908253707401635e-5	5.94508434117041e-7	-3.916861742524965e-6
1.042867184070904e-6	-1.4097390067326428e-7	-6.79460472504144e-6	-0.0001363437520819008	-0.00011710987266309414	-5.956161525682155e-6	-5.797583297428275e-6	-7.693624123377164e-5	-1.1912566722884838e-5	6.108397850621992e-7	-3.852694211407841e-6
8.963797431275096e-7	-1.378518619056928e-7	-6.7393939342324e-6	-0.0001352256219836059	-0.00011623796319730375	-6.284863884713695e-6	-6.193781791271432e-6	-7.715331870629889e-5	-1.1915420680300723e-5	6.315408713487273e-7	-3.7733246794194247e-6
7.247550310817488e-7	-1.3532602402853247e-7	-6.685015670212163e-6	-0.00013412260711821115	-0.00011538714979686294	-6.6181932798042e-6	-6.5782402358677195e-6	-7.735224847369709e-5	-1.191667319005734e-5	6.538964405481127e-7	-3.686902193479625e-6
5.48324993551416e-7	-1.334588175863806e-7	-6.631332808936481e-6	-0.00013303270559207245	-0.00011454955950577658	-6.950991737625925e-6	-6.946036477347047e-6	-7.75347175222618e-5	-1.1916205492491274e-5	6.754212186380997e-7	-3.60100989908949e-6
3.847791765518102e-7	-1.322396137751073e-7	-6.578216992220343e-6	-0.00013195406898451462	-0.00011371810709716333	-7.278169805658333e-6	-7.293790528931996e-6	-7.770236186867491e-5	-1.1913934395886248e-5	6.940686042963426e-7	-3.522013287738417e-6
2.478479674377048e-7	-1.3159691786631735e-7	-6.525559015127212e-6	-0.00013088514337771984	-0.00011288705238847682	-7.595206354207712e-6	-7.619769974502664e-6	-7.785664871114067e-5	-1.1909818936943983e-5	7.083655432276023e-7	-3.4546280105968754e-6
1.4657306300906634e-7	-1.3141462128880254e-7	-6.473275740187898e-6	-0.00012982476012532286	-0.00011205234101061362	-7.8985164693874e-6	-7.923820610976081e-6	-7.799879298507385e-5	-1.1903861625141032e-5	7.17471455011228e-7	-3.4017151756502147e-6
8.514650021842792e-8	-1.3155011459715955e-7	-6.4213134549182995e-6	-0.00012877217522995674	-0.00011121172559823685	-8.185672206886824e-6	-8.207153586773578e-6	-7.812971110120098e-5	-1.1896105234814372e-5	7.211665535180208e-7	-3.3642896103760165e-6
6.32458615211837e-8	-1.3185220095120968e-7	-6.369647831126673e-6	-0.00012772706111599137	-0.0001103646981771056	-8.455476681326337e-6	-8.472034485099278e-6	-7.825001034607067e-5	-1.1886626065378231e-5	7.197813847998264e-7	-3.3417061080517574e-6
7.675701865836308e-8	-1.3217710126028063e-7	-6.318281023625769e-6	-0.00012668945890429586	-0.00010951225734811255	-8.707907589018384e-6	-8.721417766976256e-6	-7.836000921127432e-5	-1.1875524894607726e-5	7.1408325505193e-7	-3.331978792129421e-6
1.1875303014456446e-7	-1.3240129171180662e-7	-6.267236651533453e-6	-0.0001256597020272645	-0.00010865656679714218	-8.94395457921498e-6	-8.958571195996685e-6	-7.84597823725019e-5	-1.1862916871774993e-5	7.051369961676904e-7	-3.332181611881744e-6
1.8059941601238737e-7	-1.3243041212029285e-7	-6.216553424719589e-6	-0.00012463832292986614	-0.00010780055413462317	-9.165383472896223e-6	-9.186727547205263e-6	-7.854922145204442e-5	-1.1848921500214006e-5	6.94157401288386e-7	-3.338878122190082e-6
2.5305268143652054e-7	-1.3220394312986375e-7	-6.166278302006259e-6	-0.00012362595470648846	-0.00010694749645124938	-9.374460574264452e-6	-9.408793289458735e-6	-7.862810320653556e-5	-1.183365366673479e-5	6.823690333757626e-7	-3.3485346609289022e-6
3.2725120891743034e-7	-1.3169599491709138e-7	-6.116459878805787e-6	-0.00012262323813431533	-0.0001061006355243223	-9.573670434231855e-6	-9.6271329970156e-6	-7.869615754765509e-5	-1.1817216444367294e-5	6.708859759620492e-7	-3.357878894479546e-6
3.955164433006513e-7	-1.3091241807372562e-7	-6.067142643024242e-6	-0.00012163074237591847	-0.00010526285574792487	-9.765455131629478e-6	-9.843439234970614e-6	-7.875312868632923e-5	-1.1799696100524856e-5	6.60620191520872e-7	-3.364177693747807e-6
4.519174961157994e-7	-1.2988559556688608e-7	-6.018362511070531e-6	-0.00012064890513159716	-0.0001044364480046063	-9.951997215882751e-6	-1.0058686889593226e-5	-7.879882459536185e-5	-1.1781159447637505e-5	6.522231432818468e-7	-3.3654194634936317e-6
4.925777371816859e-7	-1.2866699934451463e-7	-5.970143907892145e-6	-0.00011967799512505072	-0.00010362296596008223	-1.0135060507309882e-5	-1.0273162954016195e-5	-7.883315185216722e-5	-1.1761653431616288e-5	6.460614897749512e-7	-3.3603982854905944e-6
5.157373298796592e-7	-1.273193784981558e-7	-5.922498407869647e-6	-0.00011871809709490648	-0.00010282317830303908	-1.0315895608067697e-5	-1.0486558348589575e-5	-7.885613479607229e-5	-1.1741206651636568e-5	6.422240508548833e-7	-3.3487069032022486e-6
5.215998306540956e-7	-1.25908994037955e-7	-5.875424874558343e-6	-0.00011776911763772116	-0.00010203710362486291	-1.0495209007693968e-5	-1.0698101985528146e-5	-7.886791965000222e-5	-1.171983236461626e-5	6.40554702005454e-7	-3.330653024227908e-6
5.120127855132548e-7	-1.2449862273418506e-7	-5.828910816164515e-6	-0.0001168308074870314	-0.00010126411395879032	-1.0673189550377789e-5	-1.0906718853522037e-5	-7.886876560438526e-5	-1.169753246033103e-5	6.407041474600797e-7	-3.307119398437156e-6
4.900374176473788e-7	-1.2314203649384313e-7	-5.782934668243142e-6	-0.00011590279671251499	-0.00010050308348628701	-1.0849580477814994e-5	-1.1111192522320105e-5	-7.885902581000345e-5	-1.1674301859219016e-5	6.421927732702435e-7	-3.279389601731785e-6
4.5946604110118434e-7	-1.2188009828627283e-7	-5.7374686269817265e-6	-0.00011498463615539949	-9.975256724386653e-5	-1.1023783529081966e-5	-1.1310316068395574e-5	-7.883912173928831e-5	-1.1650132840162234e-5	6.444767588199994e-7	-3.2489618529995275e-6
4.243435194213819e-7	-1.207388809363373e-7	-5.69248167194528e-6	-0.00011407584069355849	-9.901097923853771e-5	-1.1194979878087836e-5	-1.1503018548895294e-5	-7.880951446721098e-5	-1.1625018891961261e-5	6.470105505717721e-7	-3.217370820763094e-6
3.8853816676779934e-7	-1.1972929367796126e-7	-5.647942450265878e-6	-0.00011317592975032882	-9.827675810031387e-5	-1.1362253800912028e-5	-1.1688458869930886e-5	-7.87706761572475e-5	-1.1598957789616828e-5	6.493002102121971e-7	-3.1860333563687295e-6
3.553948327057212e-7	-1.1884841362595307e-7	-5.603821783045135e-6	-0.00011228446143438639	-9.754850698683993e-5	-1.1524706643274369e-5	-1.1866082782344713e-5	-7.872306449539553e-5	-1.157195371944599e-5	6.509438089307239e-7	-3.1561295204107564e-6
3.2748958593757633e-7	-1.1808182650934394e-7	-5.560094605291536e-6	-0.00011140105797482968	-9.682509491475842e-5	-1.1681551610422184e-5	-1.2035643360555137e-5	-7.866710209293338e-5	-1.1544018387825577e-5	6.516568582143333e-7	-3.128524814509937e-6
3.064997268036895e-7	-1.1740679608073067e-7	-5.516741190950688e-6	-0.00011052542124001957	-9.610571510898256e-5	-1.1832183067501038e-5	-1.219718878983822e-5	-7.860316207570986e-5	-1.1515171169795073e-5	6.512825720599739e-7	-3.1037349789170073e-6
2.931796962710625e-7	-1.167957166004368e-7	-5.473747689305901e-6	-0.00010965733831670313	-9.53899069581046e-5	-1.1976217607860598e-5	-1.235102319557209e-5	-7.853156028462936e-5	-1.148543843481855e-5	6.497882356474986e-7	-3.0819300260276886e-6
2.8742700031269836e-7	-1.162195245370645e-7	-5.431106042382377e-6	-0.00010879667814434236	-9.467753929471849e-5	-1.2113507452110084e-5	-1.2497649025800694e-5	-7.845255380404584e-5	-1.1454852244043453e-5	6.472500945700255e-7	-3.0629710787172e-6
2.8842496756465615e-7	-1.1565071502223078e-7	-5.388813310491125e-6	-0.0001079433808828036	-9.396876196815404e-5	-1.224412838521479e-5	-1.2637698849508032e-5	-7.836634496702283e-5	-1.1423448644482026e-5	6.438299202044596e-7	-3.046471497258284e-6
2.948296390555811e-7	-1.150657809134922e-7	-5.3468706752229925e-6	-0.00010709744215192065	-9.326394191533955e-5	-1.2368348450451535e-5	-1.2771865040511138e-5	-7.827308959140228e-5	-1.1391265788708034e-5	6.397468018573039e-7	-3.031872455062684e-6
3.049810827226177e-7	-1.1444683386280202e-7	-5.30528217318049e-6	-0.00010625889445675241	-9.25635868780688e-5	-1.2486581919140492e-5	-1.2900834290058076e-5	-7.817290798908072e-5	-1.13583420918678e-5	6.352475971664641e-7	-3.018523550905375e-6
3.1711119556266806e-7	-1.1378251445860099e-7	-5.264053347389843e-6	-0.00010542778802999276	-9.186826559764392e-5	-1.2599336474443821e-5	-1.3025232555509399e-5	-7.806589725400179e-5	-1.1324714603055585e-5	6.305790889545856e-7	-3.0057598286348745e-6
3.2953048363997497e-7	-1.1306804906717735e-7	-5.223189986458377e-6	-0.00010460417305656088	-9.117853586939336e-5	-1.2707159114641304e-5	-1.3145584020882108e-5	-7.795214344831779e-5	-1.1290417715773025e-5	6.25964295419139e-7	-2.9929683245104333e-6
3.407805273467249e-7	-1.1230473676149619e-7	-5.182697024787947e-6	-0.00010378808481235071	-9.049488684661315e-5	-1.2810586296152101e-5	-1.3262285970803239e-5	-7.783173253423991e-5	-1.1255482290729338e-5	6.215846139259001e-7	-2.9796393335388397e-6
3.4973823988611047e-7	-1.1149887431706744e-7	-5.142577722414016e-6	-0.00010297953271263815	-8.981769227103119e-5	-1.2910102527836954e-5	-1.337559948501234e-5	-7.770475920348982e-5	-1.1219935212947368e-5	6.175686449187097e-7	-2.9653997169734406e-6
3.556727184285513e-7	-1.1066039500350164e-7	-5.102833116461492e-6	-0.00010217849373744886	-8.914718576773506e-5	-1.3006110076483497e-5	-1.3485654337042815e-5	-7.757133309393397e-5	-1.1183799359773699e-5	6.139878491743743e-7	-2.950028155372661e-6
3.582565350582002e-7	-1.0980135060531966e-7	-5.063461794790297e-6	-0.00010138491020576252	-8.848345378764034e-5	-1.3098911028676459e-5	-1.3592465667094304e-5	-7.743158221592112e-5	-1.1147093922864932e-5	6.108581113843277e-7	-2.933453227538882e-6
3.575365321650517e-7	-1.0893442565668862e-7	-5.024459962948868e-6	-0.00010059869144920925	-8.782644177579168e-5	-1.3188701561551898e-5	-1.3695958758548727e-5	-7.728565370814202e-5	-1.110983499541829e-5	6.081466707975714e-7	-2.9157364094714887e-6
3.5387116245054446e-7	-1.0807161111374114e-7	-4.985821711064069e-6	-9.981971863543743e-5	-8.717597414374643e-5	-1.3275577114096122e-5	-1.3795998531473387e-5	-7.713371228122392e-5	-1.107203632781032e-5	6.057828125727384e-7	-2.897047188188375e-6
3.478480061765869e-7	-1.0722316203271736e-7	-4.947539479166542e-6	-9.904785178695057e-5	-8.653178497151855e-5	-1.335954630825346e-5	-1.3892420081576495e-5	-7.697593687329116e-5	-1.1033710153279966e-5	6.036703583446611e-7	-2.877629149052233e-6
3.4019300809241085e-7	-1.0639685539435841e-7	-4.909604614865044e-6	-9.828293795995121e-5	-8.589355017942705e-5	-1.3440550953249164e-5	-1.3985057236629357e-5	-7.681251613071245e-5	-1.0994867993684608e-5	6.017009504924141e-7	-2.8577651852720037e-6
3.316797111333892e-7	-1.0559763407534215e-7	-4.872007952747528e-6	-9.752481961344714e-5	-8.526091943664818e-5	-1.3518489285764384e-5	-1.4073766684882797e-5	-7.664364334304051e-5	-1.0955521371284205e-5	5.997663446803506e-7	-2.8377446236442432e-6
3.230474213468351e-7	-1.0482754184507224e-7	-4.8347403737378515e-6	-9.677334232131918e-5	-8.463355124527458e-5	-1.3593239722057704e-5	-1.4158446084864476e-5	-7.646951141377289e-5	-1.0915682367356236e-5	5.977689493531536e-7	-2.8178339639266418e-6
3.149343338949275e-7	-1.0408597890911397e-7	-4.7977932743086884e-6	-9.602836117337736e-5	-8.401113694216959e-5	-1.3664682764718298e-5	-1.4239045307397886e-5	-7.629030835266442e-5	-1.0875364012741225e-5	5.956298635642276e-7	-2.798254921491179e-6
3.0783262271019176e-7	-1.0337015033873666e-7	-4.761158933618125e-6	-9.528974544076284e-5	-8.339341871661193e-5	-1.3732719237445192e-5	-1.4315570812112281e-5	-7.610621364790619e-5	-1.0834580478799517e-5	5.932936601881093e-7	-2.779170028648972e-6
3.020637484252606e-7	-1.0267567014682179e-7	-4.7248307363872226e-6	-9.455738130157481e-5	-8.278020240284735e-5	-1.3797283655518018e-5	-1.4388083797980785e-5	-7.591739573476699e-5	-1.0793347111006094e-5	5.907304358978723e-7	-2.76067588357058e-6
2.9777249038501086e-7	-1.019972212825082e-7	-4.688803263392076e-6	-9.383117265663532e-5	-8.217136074536465e-5	-1.3858352191448719e-5	-1.445669328524243e-5	-7.572401063726765e-5	-1.0751680307784503e-5	5.879349297146722e-7	-2.7428046063749398e-6
2.94939888939771e-7	-1.0132920617199795e-7	-4.653072272150397e-6	-9.311104024629418e-5	-8.156682756695284e-5	-1.3915945294441251e-5	-1.4521545684506379e-5	-7.552620176524268e-5	-1.0709597231409711e-5	5.849234869853986e-7	-2.725529653889824e-6
2.93410734181155e-7	-1.0066632265045326e-7	-4.617634557124594e-6	-9.239691940760857e-5	-8.096659198029491e-5	-1.3970125527587096e-5	-1.458281183551159e-5	-7.532410055475896e-5	-1.0667115521052749e-5	5.817293539908488e-7	-2.7087783723380213e-6
2.929297620806829e-7	-1.000040302924651e-7	-4.582487746280011e-6	-9.16887568928791e-5	-8.03706851118955e-5	-1.40209915599074e-5	-1.4640673860402542e-5	-7.511782808787475e-5	-1.0624252927100444e-5	5.783970420001301e-7	-2.6924457089770415e-6
2.931802461151566e-7	-9.933886102083308e-8	-4.547630057556376e-6	-9.098650719740907e-5	-7.977916439326171e-5	-1.4068669476940595e-5	-1.4695312849051192e-5	-7.490749697950054e-5	-1.058102699282973e-5	5.74976471347586e-7	-2.6764089510190594e-6
2.938241579253991e-7	-9.866859420207705e-8	-4.5130600340404015e-6	-9.029012882328245e-5	-7.919209901606532e-5	-1.4113302654028314e-5	-1.4746898381492723e-5	-7.469321366756088e-5	-1.053745475698321e-5	5.715174543913595e-7	-2.660543342527529e-6
2.945386138473001e-7	-9.799225710941849e-8	-4.478776300737392e-6	-8.95995808508633e-5	-7.860955825804697e-5	-1.4155041385130172e-5	-1.4795580401427948e-5	-7.447508068969216e-5	-1.0493552527469152e-5	5.680649795067888e-7	-2.644732934238783e-6
2.95043916887339e-7	-9.731007076623611e-8	-4.444777352540758e-6	-8.89148201028965e-5	-7.803159762856919e-5	-1.4194033302073018e-5	-1.4841484349057398e-5	-7.425319861584376e-5	-1.0449335727601187e-5	5.646557449380525e-7	-2.628881802823662e-6
2.9512394515452314e-7	-9.6623175553086e-8	-4.411061396170109e-6	-8.823579908222712e-5	-7.745825135431214e-5	-1.42304153855765e-5	-1.4884709054599662e-5	-7.402766767902854e-5	-1.0404818824977686e-5	5.613158782765943e-7	-2.612919370161453e-6
2.9463714940669687e-7	-9.593347301798474e-8	-4.377626249385106e-6	-8.756246476261213e-5	-7.688952872617645e-5	-1.4264308095433784e-5	-1.492532755824117e-5	-7.37985889409614e-5	-1.0360015335636028e-5	5.580601611102446e-7	-2.5968030952430275e-6
2.935193431581307e-7	-9.524326440294482e-8	-4.344469295205394e-6	-8.689475821779272e-5	-7.63254104815957e-5	-1.4295811865615312e-5	-1.496338997461715e-5	-7.356606496241097e-5	-1.0314937892451555e-5	5.548923080082618e-7	-2.5805197866241075e-6
2.917779724693481e-7	-9.455494205169175e-8	-4.311587497352432e-6	-8.623261502714149e-5	-7.576585140639054e-5	-1.4325005940827866e-5	-1.4998928038659886e-5	-7.333019999824479e-5	-1.0269598360905027e-5	5.518063946444071e-7	-2.5640801743324765e-6
2.8947909650373015e-7	-9.38707785406138e-8	-4.278977455016177e-6	-8.557596615518634e-5	-7.521078470815508e-5	-1.4351949313539384e-5	-1.5031960652189059e-5	-7.30910997735113e-5	-1.0224007984338797e-5	5.487889005653374e-7	-2.5475163287187724e-6
2.867337256660573e-7	-9.319269898003846e-8	-4.246635489864712e-6	-8.492473937314665e-5	-7.466012681975167e-5	-1.4376683354644234e-5	-1.5062499604947296e-5	-7.284887093835269e-5	-1.017817754077107e-5	5.458212351705951e-7	-2.5308735941111933e-6
2.836799453561098e-7	-9.252219879984903e-8	-4.2145577552105966e-6	-8.42788608429189e-5	-7.411378326977655e-5	-1.4399235630573403e-5	-1.509055505329274e-5	-7.260362031104177e-5	-1.0132117495028537e-5	5.428823385520209e-7	-2.5142051347794886e-6
2.8046560515061613e-7	-9.186018732714499e-8	-4.182740347375819e-6	-8.363825676233739e-5	-7.35716560832329e-5	-1.4419624362988249e-5	-1.5116140168496675e-5	-7.235545401899621e-5	-1.0085838132707022e-5	5.399511458843896e-7	-2.4975658949259453e-6
2.772324804970881e-7	-9.120707807067895e-8	-4.151179412279218e-6	-8.300285483611177e-5	-7.303364907538829e-5	-1.4437863008238823e-5	-1.513927472019906e-5	-7.210447663763209e-5	-1.0039349666219658e-5	5.370086660904774e-7	-2.4810055057188925e-6
2.7410333030754364e-7	-9.056273078278673e-8	-4.119871235051231e-6	-8.237258545232147e-5	-7.249967175312413e-5	-1.4453964501640707e-5	-1.5159987318044785e-5	-7.185079041350532e-5	-9.99266230744197e-6	5.340395747379282e-7	-2.4645671850309586e-6
2.711734217541354e-7	-8.992661627708493e-8	-4.088812308702984e-6	-8.174738252234906e-5	-7.196964505192385e-5	-1.4467944812794483e-5	-1.5178316451640018e-5	-7.159449464181905e-5	-9.945786305623633e-6	5.310331724514551e-7	-2.448281378752696e-6
2.6850605185937123e-7	-8.929787976355847e-8	-4.05799937730211e-6	-8.112718396095018e-5	-7.144350237978847e-5	-1.4479825577914786e-5	-1.5194310251688524e-5	-7.133568523540075e-5	-9.898731952832216e-6	5.279838128681126e-7	-2.4321665675118753e-6
2.6612961297883126e-7	-8.867549901105808e-8	-4.027429450871112e-6	-8.051193180578409e-5	-7.092118988334588e-5	-1.4489635699178847e-5	-1.52080253145029e-5	-7.107445449976667e-5	-9.851509561942218e-6	5.248907114271564e-7	-2.4162295698450893e-6
2.640425421519782e-7	-8.805838980845021e-8	-3.997099800111502e-6	-7.990157201230965e-5	-7.040266599047553e-5	-1.449741191534809e-5	-1.5219524807294186e-5	-7.08108911069164e-5	-9.804129424011508e-6	5.217573831875442e-7	-2.4004653966971276e-6
2.6221654951890785e-7	-8.744552054440301e-8	-3.96700792968102e-6	-7.929605398679982e-5	-6.988790019888415e-5	-1.450319841356109e-5	-1.5228876110613448e-5	-7.054508024186748e-5	-9.756601752793884e-6	5.18590690789741e-7	-2.384861366332736e-6
2.6060326619297023e-7	-8.683600081313352e-8	-3.93715153654948e-6	-7.869532994290509e-5	-6.937687059793189e-5	-1.4507045824202917e-5	-1.5236148364227716e-5	-7.027710388247443e-5	-9.708936624184201e-6	5.153997569594898e-7	-2.369397210045535e-6
2.591425150209262e-7	-8.622913764020852e-8	-3.907528462354807e-6	-7.809935417200383e-5	-6.886956002381886e-5	-1.4509009527337083e-5	-1.5241410102454968e-5	-7.00070411794947e-5	-9.661143917675757e-6	5.121947928284586e-7	-2.354050681573271e-6
2.577703530606369e-7	-8.56244753327658e-8	-3.878136643787479e-6	-7.750808230951308e-5	-6.836595577198826e-5	-1.4509147751763304e-5	-1.524472724216086e-5	-6.973496887718846e-5	-9.613233265607938e-6	5.08986010027525e-7	-2.3387973110841994e-6
2.5642446515944385e-7	-8.502179486663439e-8	-3.848974062495599e-6	-7.692147066577092e-5	-6.786604407180884e-5	-1.4507519514712867e-5	-1.5246161509611635e-5	-6.946096173373572e-5	-9.565214014313125e-6	5.057826884229433e-7	-2.3236160473425837e-6
2.55050936614105e-7	-8.442110073603983e-8	-3.820038703736173e-6	-7.633947567310631e-5	-6.73698098570328e-5	-1.4504182834768637e-5	-1.5245769462507126e-5	-6.91850929056355e-5	-9.517095199467411e-6	5.025924735754743e-7	-2.3084878621164126e-6
2.536077360190152e-7	-8.382258067173994e-8	-3.791328524072571e-6	-7.576205348294816e-5	-6.687723410946415e-5	-1.4499193159997569e-5	-1.5243602026277682e-5	-6.890743426861235e-5	-9.468885536209905e-6	4.994209298909176e-7	-2.2933994119984926e-6
2.520670635041685e-7	-8.322655858662739e-8	-3.7628414320450665e-6	-7.518915972786548e-5	-6.638829342739613e-5	-1.4492602314769977e-5	-1.523970458303128e-5	-6.862805665679263e-5	-9.420593423077023e-6	4.962713684893689e-7	-2.2783422968533094e-6
2.504152236451738e-7	-8.263344022809035e-8	-3.734575274603284e-6	-7.462074944520238e-5	-6.590295925315012e-5	-1.448445771955709e-5	-1.5234117491661218e-5	-6.834703001574411e-5	-9.372226957603359e-6	4.931449285420843e-7	-2.263313747084109e-6
2.4865292660894683e-7	-8.204365859455111e-8	-3.706527842058755e-6	-7.405677714344526e-5	-6.542119958206889e-5	-1.4474802185629077e-5	-1.522687690574699e-5	-6.806442347109293e-5	-9.323793960639565e-6	4.90040747580373e-7	-2.2483154217290934e-6
2.46792092636313e-7	-8.145762790419638e-8	-3.6786968862000734e-6	-7.349719698135488e-5	-6.494297764900846e-5	-1.446367407280839e-5	-1.5218015821421946e-5	-6.778030531954126e-5	-9.275302006042968e-6	4.869565022712095e-7	-2.233353168046078e-6
2.448534981636577e-7	-8.087570234225333e-8	-3.6510801320934794e-6	-7.294196302368692e-5	-6.446825324947091e-5	-1.4451107768599042e-5	-1.5207565163865467e-5	-6.74947429609947e-5	-9.226758452389406e-6	4.838887880784322e-7	-2.218435282134186e-6
2.4286308012156653e-7	-8.029815149331886e-8	-3.6236752936586835e-6	-7.239102953571736e-5	-6.399698620073936e-5	-1.4437134473084617e-5	-1.5195554844754813e-5	-6.720780279013841e-5	-9.178170473671723e-6	4.808336593303151e-7	-2.203571800131476e-6
2.408491788841399e-7	-7.972514269609347e-8	-3.596480104922658e-6	-7.184435128086202e-5	-6.352913523895298e-5	-1.4421782994044713e-5	-1.5182014676822845e-5	-6.691955006701041e-5	-9.129545086513009e-6	4.777871989854427e-7	-2.1887728578075276e-6
2.388387994218972e-7	-7.915674059254224e-8	-3.569492333217693e-6	-7.13018837908323e-5	-6.306465891529241e-5	-1.4405080668583413e-5	-1.5166975092484846e-5	-6.663004878488492e-5	-9.080889172136703e-6	4.7474587630098083e-7	-2.174048058589208e-6
2.3685573643512067e-7	-7.859291232879363e-8	-3.542709792758133e-6	-7.076358358496239e-5	-6.2603518507265e-5	-1.4387054175316764e-5	-1.5150467615607107e-5	-6.633936155029002e-5	-9.03220949210658e-6	4.717068566295698e-7	-2.159405330084162e-6
2.3491869438838606e-7	-7.803354497534541e-8	-3.516130361595955e-6	-7.022940832385869e-5	-6.214567674183866e-5	-1.436773024266779e-5	-1.5132525099820903e-5	-6.604754948884062e-5	-8.983512697598603e-6	4.6866820655321657e-7	-2.144850670697286e-6
2.3304010787109026e-7	-7.74784649319661e-8	-3.489751989182233e-6	-6.969931689110248e-5	-6.169109883821184e-5	-1.4347136188836103e-5	-1.5113181711899966e-5	-6.575467218463649e-5	-8.934805332620331e-6	4.656289448294796e-7	-2.1303876498159824e-6
2.3122584526865715e-7	-7.692746249902869e-8	-3.463572695016037e-6	-6.917326940479141e-5	-6.123975379835288e-5	-1.4325300234872956e-5	-1.509247280513654e-5	-6.546078765498461e-5	-8.886093832107963e-6	4.6258907687363444e-7	-2.116017609518821e-6
2.2947607239999898e-7	-7.638031442033074e-8	-3.437590568462942e-6	-6.865122716707709e-5	-6.079161257637052e-5	-1.4302251650370867e-5	-1.5070434503887388e-5	-6.516595236017018e-5	-8.837384516174498e-6	4.595494153722966e-7	-2.101739728298601e-6
2.277856263501476e-7	-7.583680548114677e-8	-3.4118037675032323e-6	-6.813315256475788e-5	-6.034664860448345e-5	-1.4278020702200741e-5	-1.5047103346525712e-5	-6.487022124420665e-5	-8.788683581950706e-6	4.56511474034834e-7	-2.087551540634665e-6
2.2614562780643245e-7	-7.52967453156238e-8	-3.386210505707444e-6	-6.761900893660568e-5	-5.990483792544504e-5	-1.4252638471840481e-5	-1.5022515830692469e-5	-6.457364780020946e-5	-8.739997094463502e-6	4.534771722324287e-7	-2.0734493057867224e-6
2.2454475376146463e-7	-7.475998074403306e-8	-3.3608090427286487e-6	-6.710876042406106e-5	-5.94661567672371e-5	-1.4226136557995339e-5	-1.4996707880949873e-5	-6.427628415198649e-5	-8.691330977859295e-6	4.504486813989407e-7	-2.0594286621608364e-6
2.2297084380536272e-7	-7.422640354789529e-8	-3.33559767666918e-6	-6.66023718199557e-5	-5.903058265246519e-5	-1.4198546717998181e-5	-1.4969714517160194e-5	-6.397818114319737e-5	-8.642691008033204e-6	4.4742814089080603e-7	-2.0454850708066638e-6
0.0005929531590856763	-0.00013356527407266968	0.025370294706319206	0.4590688585693974	0.4484181279657395	-0.2271868782773852	-0.24266763998662666	-0.18042657928684397	-0.010888774031652957	0.0043573667863724954	-0.0033219282518202877
0.0005862615683875798	-0.0001326905978017793	0.02541685028177353	0.46005599402648967	0.44929035621401797	-0.22695282431417726	-0.24242684494645841	-0.17938252866415688	-0.010883694913855876	0.004312620352928766	-0.003305314561827869
0.0005796720966925647	-0.00013182025878091824	0.02546306298662874	0.46103608886313874	0.4501561046031596	-0.22671764532100736	-0.2421847259159828	-0.17834096575220082	-0.010877659221679914	0.004268365703511477	-0.0032887199417924807
0.000573139103871795	-0.00013095432517031626	0.025508936701334972	0.4620092105960273	0.45101543287314444	-0.2264814256930817	-0.24194136830657864	-0.1773019635801739	-0.010870682836164694	0.0042246018582721015	-0.0032721292880162948
0.0005666299301345132	-0.00013009300984831573	0.025554475284914044	0.4629754264706058	0.45186840375915327	-0.22624424546593463	-0.24169685069667418	-0.1762655934608009	-0.010862781444140799	0.004181326272189071	-0.003255532714843356
0.0005601258592074571	-0.00012923661969320113	0.025599682584902313	0.46393480356074235	0.4527150834988969	-0.2260061795873027	-0.24145124537051973	-0.17523192509596314	-0.010853970536661822	0.004138534754067083	-0.003238925727977561
0.0005536215811991856	-0.00012838550361334998	0.02564456243745523	0.46488740872861495	0.4535555417496892	-0.22576729759873349	-0.24120461917089078	-0.17420102657556177	-0.010844265419009081	0.004096221567451606	-0.0032223088463673613
0.0005471234351822488	-0.00012754000460640043	0.025689118659352105	0.4658333084743888	0.4543898510284857	-0.22552766370392874	-0.24095703454104042	-0.17317296429398554	-0.010833681229093436	0.004054379675995902	-0.003205686793339936
0.0005406467880963405	-0.00012670041979712367	0.02573335503416591	0.4667725687114144	0.45521808579812345	-0.22528733716140348	-0.2407085506325607	-0.17214780281299616	-0.01082223296079097	0.004013001087908672	-0.003189067403728713
0.0005342129366332055	-0.00012586697122294395	0.02577727529519769	0.46770525450424805	0.4560403213516271	-0.22504637292381907	-0.24045922436813488	-0.1711256046998496	-0.010809935488868386	0.003972077251013435	-0.003172460395951956
0.0005278459064850321	-0.0001250397885473612	0.02582088310750471	0.4686314298051235	0.4568566326389574	-0.2248048224256482	-0.24020911136868997	-0.1701064303667546	-0.010796803592491303	0.003931599452224929	-0.0031558761500362744
0.0005215694763939355	-0.00012421890359771835	0.02586418205122771	0.46955115721889357	0.4576670931647202	-0.22456273442886585	-0.23995826668170878	-0.16909033793407888	-0.010782851974763693	0.003891559181262522	-0.0031393246091524748
0.0005154046827115781	-0.00012340425543990715	0.025907175607981853	0.4704644978185772	0.4584717740561712	-0.2243201558378326	-0.23970674527604374	-0.16807738313332862	-0.010768095277140862	0.0038519484279792376	-0.003122814393764338
0.0005093679744825545	-0.00012259570390037497	0.025949867151210303	0.47137151102624014	0.4592707433723078	-0.2240771324152084	-0.23945460229599425	-0.16706761925877048	-0.010752548087260594	0.0038127598939509434	-0.0031063521816202784
0.0005034700994932346	-0.00012179304893589909	0.02599225994142598	0.4722722545644796	0.4600640656878423	-0.22383370934793165	-0.23920189309281856	-0.16606109717115064	-0.010736224940498402	0.0037739871101676323	-0.0030899423730191104
0.0004977157194496301	-0.00012099605308401104	0.026034357125943684	0.47316678447562366	0.46085180195868036	-0.22358993163572294	-0.23894867306800943	-0.16505786535100353	-0.010719140315756532	0.0037356244627079743	-0.0030735870312398454
0.0004921036801664757	-0.00012020446432073742	0.026076161742969686	0.47405515520060454	0.4616340096320041	-0.22334584429529902	-0.2386949973776181	-0.1640579699935222	-0.010701308626597517	0.0036976671375198366	-0.0030572860602802385
0.0004866278111624758	-0.00011941803703852612	0.026117676729083508	0.47493741970381964	0.4624107429719513	-0.2231014923925804	-0.23844092055226698	-0.1630614551352436	-0.010682744209046285	0.0036601110015945337	-0.003041037567256848
0.00048127809436020186	-0.00011863654938942422	0.026158904929043686	0.4758136296275932	0.46318205352946273	-0.22285692092974643	-0.23818649608700593	-0.16206836280081166	-0.01066346130758363	0.0036229524413850106	-0.0030248383455417295
0.00047604203859890053	-0.00011785981585405758	0.026199849107007643	0.4766838354602639	0.4639479906934198	-0.22261217462393681	-0.23793177604782326	-0.1610787331570846	-0.010643474060792003	0.003586188180369592	-0.003008684412603435
0.0004709060864359134	-0.00011708769448135399	0.02624051195779787	0.477548086702112	0.4647086022627123	-0.22236729761946514	-0.23767681073748761	-0.16009260466352412	-0.010622796487907262	0.003549815096679081	-0.002992571542434288
0.0004658569179679324	-0.00011632008909580556	0.026280896117562215	0.47840643201579575	0.465463934983091	-0.2221223331749632	-0.2374216484441998	-0.15911001420994844	-0.010601442477325751	0.003513830058562198	-0.0029764957409562647
0.00046088253750200766	-0.00011555694659804051	0.02632100417287033	0.4792589193519966	0.46621403500506486	-0.2218773233634617	-0.23716633529182107	-0.15813099723477375	-0.010579425777773896	0.0034782297909472038	-0.0029604536272850074
0.0004559730726165641	-0.00011479825107267104	0.02636083866788022	0.48010559604419345	0.4669589482310715	-0.22163230881603244	-0.2369109151932252	-0.15715558781991754	-0.010556759992391754	0.0034430107814513297	-0.0029444426977109513
0.00045112124772888506	-0.00011404401466828997	0.026400402109326253	0.4809465088703798	0.46769872054223915	-0.2213873285303135	-0.23665542989774063	-0.15618381876118353	-0.010533458575746753	0.003408169229206643	-0.002928461464942865
0.0004463225409726134	-0.00011329426773337347	0.02643969696927751	0.48178170408262194	0.46843339789958516	-0.22114241975683072	-0.2363999191212425	-0.1552157216153457	-0.010509534833498969	0.0033737010350122446	-0.0029125094781461756
0.00044157505272909755	-0.00011254904871932702	0.026478725685997892	0.48261122741086193	0.46916302633457274	-0.22089761796429147	-0.23614442073257674	-0.15425132672709577	-0.010485001924209574	0.0033396018275750968	-0.0028965872395857717
0.0004368791447752264	-0.00011180839485335627	0.02651749066314592	0.48343512404302835	0.4698876518480455	-0.22065295687996908	-0.23588897097692532	-0.15329066324031837	-0.010459872862733043	0.0033058670178855347	-0.0028806960423444867
0.00043223691798097337	-0.00011107233450681607	0.026555994267888607	0.4842534385920896	0.47060732024622204	-0.2204084685912969	-0.23563360471059674	-0.1523337590988404	-0.01043416052452553	0.0032724918722499196	-0.0028648377564337102
0.0004276516035214279	-0.00011034088158878234	0.026594238828369057	0.485066215056422	0.47132207693507705	-0.2201641836939228	-0.23537835562552378	-0.15138064104188814	-0.010407877650175456	0.0032394715939471565	-0.002849014592032264
0.00042312694149369915	-0.00010961403249542216	0.026632226630992736	0.48587349678017644	0.47203196671141073	-0.2199201314666347	-0.23512325644854543	-0.15043133459905114	-0.010381036849627885	0.0032068014042122553	-0.00283322886636138
0.00041866660868119463	-0.00010889176505577906	0.02666995991806657	0.48667532641948474	0.47273703356774827	-0.21967634005547634	-0.23486833910078764	-0.14948586408873377	-0.010353650605671564	0.0031744766147252437	-0.002817482796022585
0.0004142737418323909	-0.00010817403975603744	0.02670744088588237	0.4874717459188519	0.47343732052891085	-0.21943283665032712	-0.23461363481241446	-0.14854425262300294	-0.010325731276380735	0.003142492685711043	-0.002801778331152565
0.0004099505854278879	-0.00010746080238817524	0.02674467168365382	0.4882627965001772	0.4741328695371783	-0.21918964764034804	-0.23435917419079286	-0.1476065221205639	-0.010297291096422327	0.0031108452660064652	-0.0027861170408171473
0.0004056982870229782	-0.00010675198791007289	0.02678165441358276	0.4890485186654306	0.47482372139256385	-0.21894679873934628	-0.23410498724473314	-0.14667269332843963	-0.01026834217723596	0.0030795302138294416	-0.0027705000531030623
0.0004015168314816124	-0.00010604752480204127	0.026818391131400707	0.4898289522124689	0.47550991574101265	-0.21870431507543492	-0.23385110337303	-0.1457427858519052	-0.01023889650616709	0.0030485435990195357	-0.0027549280471084814
0.00039740509661759314	-0.0001053473394999253	0.02685488384802122	0.4906041362618524	0.47619149111296044	-0.21846222124367154	-0.23359755132497442	-0.14481681819141207	-0.010208965944788578	0.0030178816891868517	-0.002739401289643995
0.0003933610157908841	-0.00010465136041381968	0.02689113453192745	0.491374109292049	0.47686848500337875	-0.21822054132664137	-0.233344359144317	-0.14389480778467348	-0.01017856222667469	0.0029875409233772452	-0.002723919706377427
0.00038938180571935035	-0.00010395952127295506	0.02692714511154168	0.4921389091798692	0.4775409339737166	-0.21797929888435646	-0.23309155410681698	-0.14297677105178705	-0.010147696954885722	0.0029575178776510202	-0.0027084829749979005
0.0003854642347342913	-0.00010327176344738934	0.02696291747822163	0.492898573242875	0.47820887377003723	-0.2177385169239509	-0.23283916265978485	-0.14206272344123	-0.010116381599500845	0.002927809227028972	-0.0026930906281567623
0.000381604893930233	-0.00010258803735987512	0.026998453489218976	0.4936531382807106	0.478872339446197	-0.21749821785642892	-0.23258721037304209	-0.14115267947473617	-0.010084627495414684	0.002898411707955653	-0.0026777421546341725
0.00037780044742169997	-0.00010190830276827284	0.027033754970139285	0.4944026406130035	0.4795313654773085	-0.21725842344843213	-0.23233572190447482	-0.14024665278941348	-0.01005244584053925	0.002869322084773464	-0.0026624370891916564
0.0003740478423684346	-0.00010123252827309769	0.027068823717467598	0.4951471161119104	0.4801859858547568	-0.2170191547764469	-0.23208472098489785	-0.1393446561759008	-0.010019847694548141	0.002840537122819243	-0.0026471750841488154
0.000370344459316936	-0.00010056069003963632	0.02710366150055089	0.49588660022816883	0.4808362341656596	-0.21678043218942283	-0.2318342304222965	-0.1384467016118598	-0.009986843978210405	0.002812053569700547	-0.0026319559584176153
0.00036668820116666617	-9.989277008863995e-5	0.027138270062932672	0.49662112801037905	0.48148214364373243	-0.21654227528387973	-0.23158427212333166	-0.1375528002905893	-0.009953445473280096	0.0027838681453652638	-0.002616779723134817
0.00036307752199610753	-9.92287543283073e-5	0.027172651123566652	0.4973507341178452	0.48212374719610007	-0.21630470289380804	-0.23133486713106405	-0.13666296264498273	-0.009919662822957706	0.002755977540255475	-0.002601646584431171
0.00035951140064640626	-9.85686305680394e-5	0.02720680637746983	0.4980754528278223	0.4827610774111513	-0.21606773309581725	-0.23108603567270264	-0.1357771983673922	-0.009885506532780242	0.0027283784207554423	-0.0025865569254719823
0.0003559892679123173	-9.791238670826015e-5	0.027240737495914207	0.49879531803837796	0.48339416654772227	-0.21583138322838671	-0.2308377972146128	-0.13489551642620617	-0.009850986971796753	0.0027010674405815917	-0.0025715112770820715
0.00035251090394000813	-9.726000925955684e-5	0.027274446126672666	0.4995103632684637	0.48402304650938055	-0.21559566992284776	-0.23059017051943595	-0.13401792508007243	-0.009816114373921998	0.002674041255319638	-0.0025565102750307335
0.00034907632110515964	-9.661148224927827e-5	0.02730793389396446	0.5002206216565038	0.48464774881500794	-0.21536060914290414	-0.23034317370073398	-0.13314443189071756	-0.009780898839343667	0.002647296538656449	-0.0025415546148415792
0.0003456856437747165	-9.596678662114405e-5	0.02734120239824522	0.5009261259588706	0.48526830456877174	-0.21512621622911146	-0.2300968242732057	-0.13227504373524215	-0.009745350335858499	0.002620829998325389	-0.0025266450079160065
0.00034233899695373064	-9.532590003064176e-5	0.027374253216318298	0.5016269085493832	0.4858847444264243	-0.21489250594475223	-0.2298511391945569	-0.13140976681862548	-0.009709478700389606	0.0025946383900807817	-0.0025117821413926135
0.0003390364126661726	-9.468879707489523e-5	0.027407087901368556	0.5023230014206506	0.4864970985740349	-0.2146594925199029	-0.22960613489885895	-0.13054860668698712	-0.009673293638868565	0.0025687185290922013	-0.002496966646906706
0.00033577776389739976	-9.405544979927146e-5	0.02743970798305225	0.5030144361877009	0.48710539671465125	-0.2144271896911087	-0.2293618273207266	-0.12969156824193828	-0.009636804729326097	0.002543067297105436	-0.0024821990789421346
0.0003325627246993792	-9.342582843630765e-5	0.02747211496802439	0.5037012440941496	0.4877096680621638	-0.2141956107348724	-0.22911823191038547	-0.12883865575615203	-0.009600021420483386	0.002517681646145707	-0.0024674799031914195
0.0003293907557029605	-9.27999022413532e-5	0.027504310340423742	0.5043834560207837	0.4883099413467102	-0.2139647684939465	-0.22887536364226355	-0.12798987289009428	-0.009562953033230187	0.002492558598303544	-0.002452809495924667
0.00032626111507893276	-9.21776403431814e-5	0.027536295562459852	0.5050611024960788	0.4889062448316769	-0.21373467539625826	-0.22863323701615282	-0.12714522271089415	-0.00952560876076009	0.0024676952423049194	-0.0024381881495231573
0.0003231728901118904	-9.155901251198473e-5	0.02756807207535012	0.5057342137081631	0.48949860633222136	-0.21350534346699196	-0.22839186605837572	-0.1263047077055649	-0.009487997668884196	0.0024430887278289533	-0.0024236160874192784
0.00032012504174832473	-9.094398980078146e-5	0.027599641300113775	0.5064028195176147	0.4900870532420804	-0.2132767843348917	-0.228151264315673	-0.12546832980808087	-0.009450128696261967	0.002418736257889358	-0.002409093481231956
0.00031711645420879237	-9.033254498602637e-5	0.02763100463840923	0.5070669494704545	0.49067161256386893	-0.21304900923420989	-0.22791144485460627	-0.12463609041099087	-0.009412010654697139	0.0023946350810224487	-0.0023946204697604234
0.0003141459877902756	-8.972465283494913e-5	0.0276621634735413	0.5077266328107256	0.49125231093822913	-0.21282202900389796	-0.22767242026022289	-0.1238079903864845	-0.009373652229475773	0.002370782483108449	-0.0023801971798551873
0.00031121252798161476	-8.912029013384803e-5	0.0276931191712184	0.5083818984922911	0.4918291746691111	-0.21259585408562598	-0.22743420263609732	-0.1229840301031532	-0.009335061979808624	0.002347175780523851	-0.002365823741185401
0.00030831502457750765	-8.851943565566601e-5	0.02772387308029355	0.5090327751894167	0.49240222975068193	-0.21237049452206197	-0.22719680361134031	-0.12216420944213872	-0.009296248339384026	0.002323812314260819	-0.0023515003020471194
0.0003054525210349856	-8.792206978891726e-5	0.02775442653353831	0.5096792913059233	0.4929715018869306	-0.2121459599565677	-0.2269602343468817	-0.12134852781210828	-0.009257219617046775	0.0023006894459856662	-0.002337227037345146
0.000302624171668895	-8.73281743548301e-5	0.027784780848136365	0.5103214749828803	0.4935370165054615	-0.2119222596351243	-0.22672450554821638	-0.12053698416381205	-0.009217983997596558	0.0022778045556909373	-0.002323004153179745
0.0002998292475999965	-8.673773212593107e-5	0.0278149373261632	0.5109593541049121	0.4940987987698912	-0.2116994024109683	-0.2264896274798508	-0.11972957700323357	-0.009178549542693626	0.0022551550410909627	-0.0023088318896629513
0.0002970671312394614	-8.615072638434973e-5	0.0278448972550588	0.5115929563053004	0.4946568735851853	-0.2114773967520118	-0.22625560998022973	-0.1189263044036776	-0.00913892419185071	0.002232738318467271	-0.0022947105143494434
0.0002943373007626848	-8.556714062978492e-5	0.02787466190786501	0.5122223089698678	0.49521126559963125	-0.21125625075083465	-0.22602246248109115	-0.11812716401703154	-0.009099115763487986	0.0022105518245488266	-0.0022806403195140285
0.0002916393124338204	-8.498695825343774e-5	0.027904232543506765	0.5128474392411095	0.4957619992054832	-0.21103597213680195	-0.22579019402361258	-0.11733215308437321	-0.009059131956026785	0.0021885930192299804	-0.002266621611642549
0.0002889727771140587	-8.44101623887621e-5	0.027933610407089488	0.5134683740206643	0.4963090985380521	-0.21081656828969328	-0.22555881327636962	-0.11654126844606544	-0.009018980348999478	0.0021668593884159727	-0.0022526547043302835
0.0002863373368236033	-8.383673568402432e-5	0.02796279673003079	0.5140851399724184	0.4968525874731575	-0.2105980462541551	-0.2253283285519268	-0.11575450655127927	-0.008978668404155801	0.0021453484470561773	-0.0022387399100664237
0.0002837326428010497	-8.326666038412875e-5	0.027991792730303656	0.5146977635255382	0.497392489625985	-0.210380412754288	-0.22509874782006928	-0.11497186346784465	-0.008938203466550481	0.002124057741486891	-0.002224877530451123
0.00028115833689849895	-8.269991823480444e-5	0.02802059961271856	0.515306270877833	0.497928828351736	-0.21016367420774962	-0.2248700787220767	-0.11419333489201268	-0.008897592765602286	0.0021029848515685475	-0.002211067854368301
0.0002786140387631096	-8.21364906763362e-5	0.028049218569089058	0.5159106879994753	0.49846162674469674	-0.20994783673887035	-0.22464232858036992	-0.1134189161580376	-0.008856843416120143	0.0020821273916379977	-0.002197311148878764
0.00027609933818572896	-8.157635891388358e-5	0.028077650778546178	0.5165110406370867	0.49899090764236015	-0.20973290619043103	-0.22441550440774066	-0.11264860224779137	-0.0088159624192969	0.0020614830111735103	-0.002183607659883658
0.00027361379012497746	-8.101950411644298e-5	0.02810589740787859	0.5171073543181834	0.49951669363025186	-0.209518888133903	-0.22418961291535636	-0.11188238780041156	-0.008774956663675235	0.0020410493942281424	-0.0021699576119777377
0.00027115691928765646	-8.046590755133024e-5	0.02813395961177332	0.517699654355926	0.5000390070485033	-0.2093057878781264	-0.22396466051755984	-0.11112026712194707	-0.008733832926093029	0.002020824258687201	-0.0021563612079382737
0.000268728223862018	-7.991555073450628e-5	0.028161838533203188	0.518287965854071	0.50055786999863	-0.20909361047664118	-0.22374065333843549	-0.11036223419477813	-0.008692597872617126	0.0020008053546504375	-0.0021428186338313115
0.00026632718355779056	-7.936841554869069e-5	0.028189535303798238	0.5188723137120075	0.5010733043521692	-0.20888236073295724	-0.22351759721564113	-0.1096082826870866	-0.008651258059474917	0.0019809904628018873	-0.0021293300590997646
0.00026395326997955134	-7.882448432000548e-5	0.02821705104420889	0.5194527226297472	0.5015853317605751	-0.20867204320697968	-0.22329549770501184	-0.10885840596244739	-0.008609819933992485	0.001961377392458902	-0.0021158956438166324
0.00026160595718819973	-7.828373987382933e-5	0.028244386864039395	0.5200292171127608	0.5020939736615744	-0.20846266221810203	-0.22307436008600565	-0.10811259708895771	-0.008568289835546842	0.0019419639797367192	-0.0021025155385930327
0.00025928472921050543	-7.774616553537813e-5	0.02827154386315062	0.5206018214765732	0.5025992512902079	-0.20825422184932582	-0.2228541893655162	-0.10737084884807527	-0.00852667399653754	0.0019227480859092694	-0.002089189892062662
0.0002569890889292476	-7.72117451139807e-5	0.02829852313083977	0.5211705598510536	0.5031011856849297	-0.2080467259510178	-0.22263499028462713	-0.10663315374314901	-0.008484978543380926	0.0019037275959307724	-0.0020759188493169327
0.0002547185632305278	-7.668046284747891e-5	0.02832532574673988	0.521735456184366	0.5035997976953341	-0.207840178145306	-0.22241676732404697	-0.10589950400762169	-0.00844320949752777	0.0018849004174806175	-0.0020627025569538104
0.00025247270652657515	-7.615230333800554e-5	0.028351952781102772	0.5222965342465669	0.5040951079870863	-0.20763458183046338	-0.22219952471060334	-0.1051698916128263	-0.008401372776503211	0.0018662644801183748	-0.002049541162319031
0.0002502511008447619	-7.562725147355617e-5	0.028378405294909703	0.5228538176328732	0.5045871370475421	-0.20742994018558458	-0.22198326642506042	-0.10444430827537261	-0.008359474194966052	0.001847817734926927	-0.002036434814627798
0.0002480533563354403	-7.510529235016417e-5	0.028404684339881935	0.5234073297666281	0.5050759051881287	-0.2072262561755967	-0.2217679962083097	-0.10372274546460943	-0.008317519465783412	0.0018295581549317098	-0.002023383663545788
0.00024587910740878327	-7.458641120160996e-5	0.02843079095893378	0.5239570939020232	0.5055614325490018	-0.20702353255667927	-0.22155371756979605	-0.10300519440964676	-0.008275514201115957	0.0018114837341906673	-0.002010387858971567
0.00024372800934784392	-7.407059333701621e-5	0.02845672618639918	0.5245031331266301	0.506043739101721	-0.20682177188253606	-0.22134043379452104	-0.10229164610608356	-0.008233463913508864	0.0017935924889582976	-0.001997447548824238
0.00024159973335248296	-7.355782409816242e-5	0.028482491048084715	0.5250454703638001	0.5065228446491157	-0.20662097651062405	-0.22112814795002714	-0.10158209132252954	-0.008191374016983912	0.0017758824576867356	-0.001984562878100808
0.00023949396268077518	-7.304808882799171e-5	0.028508086561256613	0.5255841283749857	0.5069987688291147	-0.2064211486082919	-0.22091686289413112	-0.10087652060695437	-0.008149249828128768	0.001758351701618869	-0.0019717339867196143
0.00023741038726884513	-7.254137286095622e-5	0.02853351373505326	0.5261191297620297	0.5074715311174509	-0.2062222901589298	-0.2207065812805181	-0.10017492429287454	-0.008107096567180413	0.0017409983049140754	-0.0019589610085954867
0.00023534870076907094	-7.203766152302204e-5	0.028558773570675194	0.5266504969694525	0.5079411508276773	-0.2060244029676685	-0.2204973055655936	-0.09947729250527935	-0.00806491935910071	0.0017238203748251813	-0.0019462440700992113
0.00023330859769927709	-7.153694014795398e-5	0.028583867061404675	0.52717825228676	0.5084076471152627	-0.20582748866723158	-0.22028903801393346	-0.09878361516670216	-0.008022723234643024	0.0017068160417234902	-0.0019335832896124354
0.0002312897714798578	-7.103919409816084e-5	0.028608795192644892	0.5277024178507824	0.5088710389796427	-0.20563154872352302	-0.220081780704186	-0.09809388200321183	-0.00798051313140982	0.001689983458944113	-0.0019209787768328102
0.00022929191348309083	-7.054440879293221e-5	0.028633558942308172	0.5282230156480363	0.5093313452661234	-0.20543658444061297	-0.21987553553010303	-0.09740808255020246	-0.007938293894901862	0.0016733208025842892	-0.001908430632954716
0.00022731471391787688	-7.005256973535082e-5	0.028658159280990983	0.5287400675171031	0.5097885846703454	-0.20524259696537187	-0.2196703042110774	-0.09672620615808816	-0.007896070279560201	0.0016568262710379591	-0.0018959389507546501
0.0002253578620684246	-6.956366253848715e-5	0.028682597171994374	0.5292535951510011	0.5102427757411944	-0.20504958729162634	-0.2194660882933083	-0.09604824199789792	-0.007853846949802358	0.0016404980845917826	-0.0018835038152378088
0.00022342104805824723	-6.907767294593907e-5	0.02870687357140653	0.5297636200995359	0.510693936883309	-0.20485755626394675	-0.21926288915314723	-0.09537417906676225	-0.007811628481054397	0.0016243344847815494	-0.0018711253041683445
0.00022150396446276392	-6.859458684669701e-5	0.028730989428455055	0.5302701637715997	0.5111420863625884	-0.20466650458159077	-0.21906070800124725	-0.09470400619319441	-0.007769419360780202	0.0016083337339119809	-0.0018588034889590892
0.00021960630840733175	-6.81143902841192e-5	0.028754945685676207	0.5307732474373149	0.5115872423078646	-0.20447643280193462	-0.21885954588660286	-0.09403771204213462	-0.007727223989507588	0.0015924941144700847	-0.0018465384353221043
0.0004105423812169601	5.904574634612526e-5	-0.0047659073650580565	-0.29169612292397273	0.03130366278031699	0.0019615757473567673	0.0021888091907990032	0.043360872559252354	0.04615665304017851	-0.00025629690494399077	0.0012053547252972561
0.0003974384167834694	5.872435805831935e-5	-0.00478514522451803	-0.2922485906465474	0.031103803616426482	0.002042497368099098	0.002271226721984487	0.04325700017237772	0.045739235684428524	-0.00025629854012019577	0.0012152139522292604
0.00038478803366297736	5.839955154985604e-5	-0.00480418714890382	-0.29279378606030004	0.030905018391084914	0.002121811889392925	0.002352093409205508	0.0431504536291582	0.045324148144854054	-0.0002562764445686338	0.0012244502674491455
0.0003726123259713021	5.807202170968236e-5	-0.004823034936434972	-0.29333182142463887	0.030707330554970307	0.002199549936956902	0.002431422540609227	0.043041296996475194	0.04491142334537339	-0.00025623389894505395	0.0012330704281234305
0.000360911377921387	5.774253329094525e-5	-0.0048416905009812505	-0.2938628091187743	0.03051075521562567	0.0022757369031224427	0.0025092219809627054	0.042929594745202346	0.04450109245308251	-0.000256171617073648	0.0012410885246701277
0.0003496668306281265	5.741184451413696e-5	-0.004860155867794419	-0.29438686141205067	0.03031529970195125	0.0023503929097767025	0.002585495693284393	0.042815411748902826	0.04409318479634476	-0.0002560881699497973	0.001248524925594627
0.00033884586750978384	5.708064296342309e-5	-0.004878433157816689	-0.2949040901084287	0.03012096474682621	0.0024235333009461606	0.002660245420203424	0.042698813149499505	0.04368772782272946	-0.00025598055408515623	0.0012554047370281398
0.00032840600856099246	5.674949803477192e-5	-0.004896524563582325	-0.2954146061214663	0.02992774606683056	0.0024951695353410243	0.0027334723347931023	0.042579864124770016	0.043284747098376264	-0.0002558448262447268	0.001261756004640452
0.00031830011970939483	5.641883190469955e-5	-0.004914432320598481	-0.29591851903432875	0.02973563613536	0.0025653103265793837	0.002805178504298712	0.04245862959657117	0.04288426634605289	-0.00025567673277774884	0.001267607876195799
0.0003084811148712618	5.608890911542102e-5	-0.004932158677472978	-0.29641593669182037	0.029544625942809682	0.002633962882927445	0.0028753680523912035	0.04233517391852046	0.04248630751634655	-0.0002554722729977349	0.0012729889110143621
0.0002989059395541513	5.57598428833716e-5	-0.004949705868009857	-0.29690696486219414	0.02935470657418186	0.002701134107443671	0.0029440479529719977	0.04220956057734223	0.04209089088411138	-0.00025522815159014303	0.001277925678165101
0.0002895385588432622	5.5431614946419576e-5	-0.004967076087603615	-0.2973917069931319	0.02916587048158468	0.002766831647664237	0.003011228435060931	0.04208185193559552	0.04169803515681847	-0.00025494209211938436	0.0012824417373291372
0.0002803518127339562	5.510410490181061e-5	-0.004984271475657264	-0.2978702640727538	0.02897811237655838	0.0028310647145676445	0.003076923018632853	0.04195210903503313	0.041307757595000154	-0.0002546130021273182	0.0012865570428980376
0.00027132813338674695	5.477712472969378e-5	-0.005001294104640902	-0.2983427345962405	0.028791429715022326	0.002893844625574542	0.003141148234349023	0.04182039147041729	0.04092007412269248	-0.0002542409961151328	0.0012902877633431968
0.0002624592308950826	5.44504543511987e-5	-0.005018145976033587	-0.298809214626931	0.02860582279320403	0.002955185060334902	0.0032039231038861384	0.04168675733569096	0.040534999432125754	-0.00025382729552904517	0.0012936464693325943
0.00025374493672660056	5.412387460471501e-5	-0.005034829022242283	-0.2992697979329373	0.028421294504041482	0.0030151020482425393	0.003265268463935385	0.04155126323700256	0.04015254707213649	-0.0002533740336785392	0.001296642616623465
0.00024519144908689405	5.379719482372524e-5	-0.0050513451135338365	-0.29972457617743337	0.02823784984207926	0.0030736137282832664	0.0033252062265084793	0.04141396436078427	0.039772729519814885	-0.0002528839992551847	0.0012992832292140729
0.00023680924186051335	5.347027318097654e-5	-0.005067696068435808	-0.3001736391375378	0.028055495232682033	0.003130739940228665	0.0033837586535110462	0.04127491458234425	0.03939555823380306	-0.00025236035270160233	0.0013015736870922792
0.0002286108940660084	5.314302894949615e-5	-0.0050838836660110865	-0.30061707492768835	0.027874237788318663	0.003186501710486742	0.0034409477136981706	0.04113416659920464	0.03902104369063871	-0.0002518063470364092	0.0013035185253521611
0.00022060905894756225	5.2815446740571865e-5	-0.005099909658576637	-0.30105497020781785	0.027694084578321888	0.003240920699295537	0.0034967945692696806	0.04099177207211122	0.03864919540677715	-0.0002512250796845585	0.0013051221655240417
0.00021281475352466167	5.248757350006065e-5	-0.0051157757834372295	-0.3014874103601306	0.02751504197866036	0.0032940186672370366	0.0035513192222810077	0.040847781759657066	0.0382800219495773	-0.00025061929499096616	0.00130638951931759
0.00020523607990389497	5.215950988417695e-5	-0.005131483772699466	-0.3019144796237911	0.02733711515588137	0.003345817009629886	0.003604540326967195	0.04070224563548496	0.03791353094132561	-0.0002499912489881411	0.0013073264259757754
0.00019787743919966232	5.183139731274789e-5	-0.005147035360430152	-0.3023362611833202	0.02716030771616503	0.0033963363926501613	0.003656475161792896	0.04055521297999265	0.03754972906041799	-0.00024934264017929364	0.0013079399077057193
0.00019073923467682113	5.150340319675389e-5	-0.005162432286890151	-0.3027528372110544	0.026984621531378043	0.0034455965103736075	0.003707139736960999	0.04040673244256242	0.03718862204262005	-0.0002486746032258801	0.0013082382464121621
0.00018381802050582957	5.117570530811642e-5	-0.005177676299834174	-0.303164288868446	0.026810056729234744	0.0034936159667450914	0.0037565490049873253	0.04025685207377871	0.03683021468535263	-0.0002479877568738479	0.0013082309032550058
0.00017710700924677026	5.084847778091808e-5	-0.005192769153221483	-0.3035706962733759	0.02663661182804778	0.0035404122747648217	0.0038047171388202058	0.04010561933009893	0.036474510856957264	-0.0002472822931549817	0.0013079283136262926
0.00017059683503949671	5.052187934953171e-5	-0.005207712603825427	-0.3039721384478734	0.026464283979509836	0.003586001953585853	0.003851657837621431	0.03995308105577686	0.03612151351185491	-0.0002465580930626526	0.001307341597066047
0.00016427645830663454	5.019604457332414e-5	-0.005222508406403719	-0.3043686932490616	0.0262930692816813	0.003630400699491596	0.003897384627327292	0.039799283448273375	0.035771224712164304	-0.0002458148535649255	0.0013064822245237478
0.00015813410226971566	4.9871078884732294e-5	-0.005237158308113729	-0.3047604373012345	0.026122963118549638	0.0036736236015401874	0.0039419111263419284	0.0396442720140084	0.035423645655295696	-0.0002450522119674143	0.0013053616819793477
0.00015215812696131722	4.954705671875686e-5	-0.005251664042831801	-0.30514744593440996	0.025953960498858394	0.0037156853743272196	0.003985251256202822	0.03948809152116054	0.03507877670609285	-0.00024426985589872876	0.001303991164398472
0.00014633776224079055	4.9224023172221664e-5	-0.005266027325926154	-0.30552979313651557	0.02578605635053024	0.003756600581897112	0.004027419384250161	0.03933078595543772	0.03473661743230221	-0.00024346761046578128	0.0013023813252346613
0.000140663652281356	4.890199772197472e-5	-0.0052802498499933005	-0.30590755152369126	0.025619245757219272	0.0037963838323159336	0.004068430395512035	0.039172398483512304	0.03439716664181939	-0.00024264549762719113	0.001300542097795191
0.00013512818766158523	4.8580980017212536e-5	-0.0052943332816696494	-0.3062807923307443	0.0254535241252128	0.003835049928089262	0.0041082996964615145	0.03901297142732369	0.03406042242006859	-0.000241803766176072	0.0012984825950376237
0.00012972562890322924	4.8260956371333265e-5	-0.005308279259778303	-0.3066495854212299	0.0252888872721196	0.003872613964442522	0.004147043160926847	0.03885254625088709	0.03372638216643254	-0.00024094289384436862	0.0012962110854641696
0.00012445203326503113	4.7941906510941996e-5	-0.005322089394922056	-0.3070139993151891	0.025125331440717057	0.003909091373424417	0.004184677031914354	0.038691163559775796	0.033395042628568426	-0.00024006356559795066	0.001293735036550192
0.0001193050288972772	4.762380975041827e-5	-0.0053357652700090335	-0.30737410123113806	0.024962853256435318	0.003944497917768436	0.004221217794699852	0.038528863112189116	0.03306639993362322	-0.00023916663381466405	0.00129106121095446
0.0001142834820259794	4.730665017045807e-5	-0.005349308441789456	-0.30772995713737655	0.02480144963546741	0.003978849642606014	0.00425668203806958	0.038365683839571736	0.03274044961608985	-0.00023825306692270407	0.001288195798533777
0.00010938709913215439	4.6990420358724035e-5	-0.0053627204431171	-0.30808163180811143	0.02464111765931998	0.004012162795327423	0.004291086318003738	0.03820166387414978	0.03241718664224335	-0.0002373238932224495	0.001285144566368529
0.00010461601999251566	4.667512373934029e-5	-0.005376002785269927	-0.3084291888799581	0.024481854442695967	0.0040444537268438776	0.004324447036516021	0.03803684058050065	0.032096605431292224	-0.00023638014612229033	0.0012819130095521871
9.997043560275227e-5	4.636077524249186e-5	-0.005389156960539305	-0.30877269090497395	0.02432365700342871	0.004075738785198816	0.004356780344238554	0.03787125058834367	0.031778699873947804	-0.0002354228158727593	0.0012785064886360242
9.545026970921121e-5	4.604740080772182e-5	-0.005402184444580812	-0.30911219939717366	0.02416652214512795	0.004106034214047861	0.004388102072650816	0.03770492982406697	0.03146346334890545	-0.00023445281149408058	0.0012749303427473859
9.105494114408203e-5	4.5735035645636265e-5	-0.00541508669821423	-0.30944777487096436	0.02401044636768588	0.0041353560640175705	0.004418427696909108	0.03753791353903208	0.0311508887377401	-0.00023347093510524104	0.001271189971594986
8.678321613194272e-5	4.542372188312462e-5	-0.00542786516891096	-0.3097794768705298	0.023855425811914674	0.00416372012355697	0.004447772328435234	0.03737023633331024	0.030840968438951993	-0.0002324778692905479	0.0012672908836114881
8.263315571043017e-5	4.511350572391803e-5	-0.005440521291630648	-0.31010736399018407	0.02370145623006789	0.004191141872826862	0.004476150732839993	0.037201932174164176	0.030533694381722477	-0.00023147417676941861	0.0012632387110952299
7.860214450266025e-5	4.4804434598018475e-5	-0.0054530564890311025	-0.3104314938867975	0.0235485329916895	0.004217636461310035	0.004503577367142483	0.03703303440920443	0.030229058039762446	-0.0002304603106603413	0.0012590391966254657
7.468698563049094e-5	4.449655450626523e-5	-0.005465472171350797	-0.31075192328588735	0.023396651116327806	0.004243218707557686	0.004530066430028928	0.03686357577467171	0.02992705044581755	-0.00022943663235572347	0.001254698156555936
7.088404317456788e-5	4.418990784594544e-5	-0.005477769735820935	-0.3110687079832519	0.023245805322984855	0.0042679031175767755	0.0045556319174960445	0.036693588399692834	0.02962766220684886	-0.00022840343493676197	0.0012502214281274653
6.718941258257414e-5	4.3884531783019375e-5	-0.005489950565747818	-0.3113819028441677	0.023095990092312804	0.004291703917107008	0.004580287677996511	0.036523103807606434	0.029330883519846692	-0.00022736096857482906	0.0012456148113420761
6.359909632402921e-5	4.3580457353951944e-5	-0.005502016029630691	-0.3116915618024607	0.022947199737180055	0.0043146350924530615	0.004604047461484878	0.03635215291555952	0.02903670418826385	-0.00022630946508639993	0.0012408840077364391
6.0109165601386035e-5	4.3277709131208844e-5	-0.005513967480188421	-0.3119977378607374	0.02279942846745973	0.00433671043453845	0.004626924958446867	0.03618076603354642	0.028745113638886866	-0.00022524915945794	0.001236034566271569
5.671589657960215e-5	4.297630556317301e-5	-0.0055258062533955175	-0.3123004830931047	0.02265267044566598	0.004357943581363594	0.004648933826671699	0.03600897286392288	0.02845610093886949	-0.00022418030715337433	0.0012310718397059708
5.341587189966511e-5	4.2676259696924456e-5	-0.005537533667898371	-0.3125998486512283	0.02250691983878626	0.004378348054955106	0.004670087704866815	0.03583680250221383	0.02816965481348324	-0.00022310319554463696	0.0012260009533932553
5.0206043690372846e-5	4.237758028770428e-5	-0.005549151024547247	-0.31289588477407554	0.022362170849763188	0.004397937290032395	0.0046904002137454276	0.03566428343977076	0.027885763660105138	-0.0002220181499937597	0.0012208267895435479
4.7083753428729876e-5	4.208027304162679e-5	-0.005560659606094862	-0.31318864080115855	0.022218417734806904	0.004416724652840028	0.004709884946342894	0.03549144356856359	0.027604415569815154	-0.0002209255339560176	0.0012155539852290518
4.404671789676241e-5	4.1784341903319694e-5	-0.005572060677357614	-0.3134781651890425	0.02207565481055613	0.004434723449804609	0.0047285554499383355	0.035318310188133265	0.02732559833808424	-0.00021982574496196426	0.0012101869423020249
4.109298708922981e-5	4.1489790239732994e-5	-0.005583355485439259	-0.3137645055304663	0.021933876448462602	0.004451946926701338	0.004746425202799321	0.035144910014513836	0.027049299482022175	-0.0002187192066830688	0.0012047298484657088
3.82208806843922e-5	4.1196621831068316e-5	-0.005594545260081712	-0.31404770857495934	0.02179307705654434	0.004468408259836074	0.004763507588032912	0.03497126919193857	0.02677550625382632	-0.00021760635900682117	0.0011991867020026412
3.542891180766459e-5	4.09048415959823e-5	-0.005605631214326204	-0.3143278202501721	0.021653251061854818	0.004484120541294479	0.004779815868606701	0.0347974132994971	0.02650420565405109	-0.00021648764704905227	0.001193561343551319
3.2715709077839814e-5	4.0614456046171354e-5	-0.005616614545060846	-0.31460488568308775	0.021514392887849485	0.004499096760572697	0.004795363163868818	0.034623367371765475	0.026235384443885536	-0.00021536351059541417	0.0011878574850099528
3.007994508253994e-5	4.032547343245595e-5	-0.005627496433580499	-0.31487894922037335	0.021376496930191037	0.004513349784905152	0.004810162431641107	0.03444915590452923	0.025969029156870396	-0.00021423437467081398	0.001182078736802362
2.7520275350043646e-5	4.0037903665670704e-5	-0.005638278046252037	-0.3151500544472365	0.021239557537405186	0.004526892340383368	0.004824226455463676	0.03427480286994233	0.025705126109941627	-0.0002131006423535314	0.0011762286318394153
2.503529170096179e-5	3.9751757998262145e-5	-0.005648960534935877	-0.3154182442047301	0.021103568999507917	0.0045397369955704064	0.004837567836731914	0.03410033172757566	0.025443661414022926	-0.00021196268969256754	0.0011703106407715555
2.262349413506236e-5	3.946704862110034e-5	-0.0056595450373549735	-0.3156835606051445	0.02096852553598133	0.004551896148822005	0.004850198993930356	0.03392576543485726	0.025184620984218233	-0.00021082086358505917	0.0011643281845347216
2.0283279481823035e-5	3.9183788102772435e-5	-0.005670032677459948	-0.3159460450454807	0.020834421293067493	0.004563382019989463	0.004862132165174973	0.033751126456430816	0.0249279905497352	-0.00020967548162025611	0.0011582846375376627
1.8012945905502525e-5	3.890198894176343e-5	-0.0056804245655346615	-0.31620573821926323	0.020701250348820976	0.004574206646661211	0.004873379415739231	0.033576436773235935	0.02467375566360931	-0.00020852683440174865	0.0011521833270680148
1.5810709688518787e-5	3.862166295566723e-5	-0.005690721798278808	-0.3164626801270019	0.02056900671877352	0.004584381884659875	0.0048839526475337415	0.03340171789032882	0.02442190171229503	-0.00020737518907295753	0.0011460275293233213
1.3674731080231777e-5	3.8342820924845944e-5	-0.005700925458893898	-0.31671691008579445	0.020437684367659664	0.004593919412127526	0.004893863609424071	0.033226990843819484	0.024172413925151626	-0.000206220794086935	0.0011398204589798814
1.1603146932236845e-5	3.806547232385258e-5	-0.005711036616971952	-0.31696846673725093	0.020307277223992694	0.00460283073630798	0.004903123908657718	0.033052276207207736	0.023925277383834175	-0.00020506388422153555	0.001133565262328031
9.594101418426232e-6	3.778962507649336e-5	-0.0057210563284477225	-0.31721738805813576	0.020177779194008472	0.004611127202017189	0.004911745020099988	0.03287759409733403	0.023680477031579616	-0.00020390468553339186	0.0011272650049850258
7.64577653361022e-6	3.751528567714436e-5	-0.005730985635606507	-0.31746371136748935	0.02004918417457355	0.004618820000788225	0.004919738294453142	0.03270296418011067	0.023437997682364892	-0.00020274341973359529	0.0011209226650910438
5.756417156309716e-6	3.724245904349887e-5	-0.005740825566963366	-0.31770747333628496	0.01992148606638681	0.004625920179771882	0.004927114964221248	0.032528405675949564	0.023197824029904824	-0.00020158030764915987	0.0011145411261033477
3.924350302460053e-6	3.697114887738479e-5	-0.005750577137284203	-0.3179487099970257	0.019794678784192735	0.004632438649641713	0.004933886146618637	0.03235393736589073	0.022959940656451884	-0.00020041557163354268	0.0011081231712265658
2.147997256649052e-6	3.670135768574017e-5	-0.005760241347684289	-0.31818745675399823	0.01966875626284584	0.004638386190966105	0.004940062845161172	0.032179577597982	0.022724332041361688	-0.00019924943683392085	0.001101671484927394
4.258762602937993e-7	3.643308716543584e-5	-0.00576981918562964	-0.318423748394064	0.01954371246461253	0.004643773458742682	0.004945655948329241	0.03200534429374441	0.022490982569391475	-0.00019808213137666856	0.0010951886492172117
-1.2434008257625276e-6	3.6166338374989106e-5	-0.005779311625111716	-0.31865761909788903	0.019419541379959056	0.004648610985016149	0.00495067622707225	0.03183125495494085	0.022259876538708253	-0.00019691388566633387	0.0010886771504866545
-2.8611349432376684e-6	3.590111201335848e-5	-0.005788719626867951	-0.3188891024514995	0.01929623702733546	0.004652909179697138	0.004955134331519983	0.03165732667061766	0.022030998168591644	-0.00019574493095253024	0.001082139383369272
-4.42855451178547e-6	3.5637408590969657e-5	-0.005798044138501483	-0.31911823145802215	0.019173793450820865	0.004656678329862633	0.004959040786346596	0.031483576124352354	0.02180433160682674	-0.00019457549748228077	0.0010755776564465402
-5.9468290509213945e-6	3.537522858100095e-5	-0.00580728609476304	-0.31934503854944013	0.01905220471878759	0.004659928597991042	0.004962405987320524	0.031310019601408876	0.021579860936790932	-0.00019340581245280217	0.0010689942004230037
-7.417083483857278e-6	3.5114572514924537e-5	-0.005816446417819183	-0.3195695555981964	0.01893146492004131	0.004662670019079415	0.0049652401973457085	0.031136672996108755	0.021357570184247016	-0.0001922360980106243	0.0010623911727115595
-8.840413303726584e-6	3.48554410184535e-5	-0.005825526017513302	-0.3197918139285042	0.01881156815870759	0.004664912498605052	0.004967553543716271	0.030963551819536236	0.021137443323859747	-0.0001910665695104815	0.0010557706664158638
-1.0217897726256912e-5	3.459783481053414e-5	-0.005834525791125023	-0.3200118443272622	0.01869250855525842	0.004666665809164241	0.004969356016729801	0.030790671206834697	0.020919464285458374	-0.00018989743414746027	0.0010491347126571167
-1.1550606898314889e-5	3.434175465441317e-5	-0.005843446624717009	-0.32022967705451294	0.018574280240679315	0.004667939588426776	0.004970657468403139	0.030618045924300095	0.02070361696006729	-0.00018872889006359343	0.0010424852888927369
-1.2839609128132364e-5	3.4087201284067966e-5	-0.0058522893920257245	-0.3204453418534214	0.018456877357438006	0.004668743337694486	0.004971467613491202	0.03044569037625281	0.02048988520572838	-0.00018756112596924642	0.0010358243176236952
-1.4085973446525176e-5	3.3834175317766606e-5	-0.0058610549553442075	-0.3206588679597815	0.018340294058581508	0.004669086421235151	0.004971796030477344	0.03027361861166499	0.020278252853134834	-0.00018639432119180722	0.0010291536722240994
-1.5290769811550613e-5	3.358267716074338e-5	-0.005869744165713073	-0.32087028411108676	0.018224524510344696	0.004668978066745642	0.0049716521636055935	0.030101844330442114	0.020068703711094194	-0.00018522864619608496	0.0010224751754623845
-1.6455064929197223e-5	3.333270692713165e-5	-0.005878357862907208	-0.32107961855522693	0.01810956289251926	0.004668427366164903	0.004971045325887842	0.029930380889336958	0.019861221571833603	-0.0001840642633834847	0.0010157906010498056
-1.757991994135743e-5	3.308426436210239e-5	-0.005886896875298148	-0.3212868990588797	0.01799540340316154	0.004667443277455296	0.0049699847013698565	0.029759241308165603	0.019655790216156592	-0.0001829013278669057	0.0010091016719546398
-1.866638381976694e-5	3.283734880034794e-5	-0.0058953620202839944	-0.3214921529156788	0.01788204025999015	0.004666034626692593	0.004968479348558084	0.029588438275636484	0.0194523934184566	-0.00018173998891204718	0.0010024100607639052
-1.971548780784786e-5	3.259195913074111e-5	-0.005903754104458234	-0.3216954069542277	0.017769467702961228	0.004664210110831217	0.004966538202949394	0.02941798415496435	0.019251014951589186	-0.0001805803906565725	0.0009957173878181694
-2.0728239762366213e-5	3.2348093799159354e-5	-0.005912073923559675	-0.3218966875460218	0.017657680000397333	0.004661978300580652	0.004964170079322186	0.02924789098938075	0.019051638591602083	-0.0001794226732190162	0.0009890252214091045
-2.1705620817253125e-5	3.210575081773155e-5	-0.005920322262361958	-0.32209602061332704	0.01754667144967709	0.004659347643008137	0.004961383674228778	0.029078170507574285	0.018854248122320755	-0.00017826697345705474	0.0009823350766781575
-2.2648580578097626e-5	3.1864927802929366e-5	-0.005928499895110112	-0.32229343163704594	0.017436436377938378	0.004656326464121764	0.004958187567052173	0.02890883412906215	0.018658827339786237	-0.00017711342543260387	0.0009756484162839428
-2.3558036155851086e-5	3.1625622015429286e-5	-0.005936607585683629	-0.3224889456645854	0.01732696914722155	0.004652922970906287	0.004954590221595487	0.028739892969327677	0.01846536005654233	-0.00017596216077522527	0.0009689666504493551
-2.443487162461684e-5	3.138783041442826e-5	-0.005944646087542882	-0.3226825873177263	0.01721826415335453	0.004649145253316074	0.004950599986763901	0.028571357845300002	0.018273830105769377	-0.0001748133088378183	0.0009622911384004819
-2.527993868840321e-5	3.115154970726907e-5	-0.005952616143711322	-0.3228743808004793	0.01711031582710417	0.004645001285960191	0.004946225097497897	0.028403239280862903	0.01808422134526396	-0.00017366699653257765	0.00095562318939817
-2.6094058077772393e-5	3.091677640029411e-5	-0.005960518487215704	-0.3230643499069053	0.01700311863584282	0.004640498929281544	0.004941473672616489	0.028235547512187813	0.017896517661264075	-0.00017252334825610028	0.000948964064786078
-2.687802320510486e-5	3.068350684013323e-5	-0.005968353841255005	-0.3232525180288706	0.016896667082203134	0.004635645930475349	0.004936353718826757	0.028068292493040062	0.01771070297212229	-0.0001713824854430641	0.000942314979725263
-2.7632602434331745e-5	3.0451737247919645e-5	-0.005976122919162269	-0.3234389081637065	0.016790955703149903	0.004630449924087762	0.004930873129077077	0.027901483900047163	0.017526761231829717	-0.00017024452637923055	0.0009356771054150091
-2.8358542459401046e-5	3.0221463742346638e-5	-0.005983826424451268	-0.32362354292174367	0.016685979071992724	0.004624918432423313	0.004925039682208394	0.027735131137912417	0.01734467643339589	-0.000169109585734419	0.0009290515709650483
-2.9056571306479454e-5	2.999268235310562e-5	-0.005991465051230345	-0.32380644453369867	0.016581731794521617	0.004619058866207896	0.004918861043574028	0.02756924334441994	0.01716443261208954	-0.00016797777440663185	0.0009224394655338675
-2.9727401345873492e-5	2.97653890263785e-5	-0.005999039484376142	-0.3239876348576405	0.01647820851101978	0.004612878525033019	0.004912344765655675	0.02740382939515078	0.016986013848548125	-0.00016684919918672565	0.0009158418399705564
0.0004859176953216088	-0.00012784284158876778	0.019503439044070262	0.3685710731621559	0.3612314303628238	0.08382640728159882	0.09040381372406424	-0.1424285349382494	-0.012051821546468928	0.0009715162663330913	-0.003302823508359921
0.00048409900302243786	-0.00012700735149318555	0.019554861376245875	0.3696335165345453	0.36217363814352427	0.08385041267157285	0.09042181477199196	-0.14172634573484721	-0.012023086586309106	0.0009648202085020989	-0.0032860301365132617
0.0004814544418134771	-0.000126166317471754	0.019605886769761292	0.3706878890170714	0.3631083873633841	0.08387760288785952	0.09044317568754871	-0.14102327219772276	-0.011993657643690073	0.0009582539855342673	-0.00326891084755839
0.00047790676892546513	-0.00012532322214942103	0.019656518422389465	0.3717342555655767	0.3640357100772685	0.08390783642542245	0.09046783550640129	-0.14031940911085047	-0.011963550682335932	0.0009518168142632805	-0.0032514505344526544
0.00047348489330576067	-0.0001244816696750713	0.01970676015354294	0.37277268980170875	0.36495567839571347	0.08394100267958389	0.09049575838438156	-0.13961485627290335	-0.011932780665585138	0.0009454972463759758	-0.0032336732222995866
0.000468304875887233	-0.00012364501175215204	0.019756616311493704	0.3738032724796475	0.36586839806698956	0.0839770194329983	0.09052692387168024	-0.1389097177799908	-0.011901361769390021	0.0009392758789496384	-0.00321563382152824
0.000462545297648299	-0.00012281605598877903	0.019806091636224363	0.3748260893718215	0.36677399960541046	0.0840158281679672	0.09056131740832903	-0.13820410075040912	-0.01186930762142438	0.0009331284476603648	-0.0031974081144271237
0.0004564202585256368	-0.0001219968710659329	0.01985519109730621	0.37584122886969035	0.3676726282558811	0.0840573879760535	0.09059892192294546	-0.13749811370926268	-0.011836631538540424	0.0009270289432130852	-0.003179082230065899
0.0004501530047819642	-0.00012118869360686252	0.01990391972756923	0.37684877958436486	0.36856443391262617	0.08410166887299972	0.09063971117080981	-0.13679186484936018	-0.011803346739604759	0.0009209524450345571	-0.003160742718560977
0.00044395266444733847	-0.00012039193033676452	0.01995228246909435	0.3778488281849396	0.3694495620082452	0.08414864524357042	0.09068364518475924	-0.13608546036420277	-0.011769466516709478	0.0009148774377424154	-0.003142468104701617
0.00043799588924822204	-0.00011960624103009915	0.020000284045253135	0.3788414576547434	0.37032814613083054	0.084198290035347	0.09073066794890763	-0.13537900300910014	-0.011735004354105084	0.0009087874599142959	-0.003124322508720374
0.0004324144485712093	-0.00011883068182217126	0.02004792886732981	0.37982674607770034	0.3712003028132303	0.08425057014558233	0.0907807071732375	-0.13467259100085707	-0.011699973992009834	0.0009026720193143494	-0.0031063516529452376
0.00042728908098563326	-0.000118063885677373	0.020095220980399852	0.38080476599485513	0.37206612868279476	0.08430544326408455	0.09083367586578796	-0.13396631731590308	-0.011664389436297395	0.0008965267935669224	-0.0030885812752393343
0.00042264925210752446	-0.00011730425685170267	0.020142164047044733	0.38177558431306086	0.3729256998925794	0.0843628562567471	0.09088947526945038	-0.13326026939663677	-0.011628264923284838	0.0008903532006392837	-0.0030710177323989563
0.00041847794375758255	-0.00011655015831483355	0.020188761366229175	0.382739262693225	0.37377907354369566	0.08442274500979557	0.0909479986629262	-0.1325545292364482	-0.011591614847611736	0.0008841574722326416	-0.0030536503994923916
0.00041472024823368473	-0.00011580007489977145	0.020235015919114738	0.383695858308355	0.3746262906656868	0.08448503552398508	0.0910091355324974	-0.13184917378097757	-0.011554453668362163	0.0008779493911869026	-0.003036455361565107
0.00041129434378449695	-0.00011505273992501221	0.0202809304342961	0.38464542484531977	0.37546738020463744	0.08454964596473694	0.09107277563954058	-0.13114427555980868	-0.011516795805031062	0.0008717408661282321	-0.0030193998306088407
0.00040810343077187416	-0.00011430721853713614	0.020326507462871086	0.3855880136159364	0.37630236351008495	0.08461648931624775	0.09113881260909827	-0.130439903456726	-0.01147865553532796	0.0008655445054342696	-0.0030024467535027344
0.0004050473134540633	-0.00011356294624261314	0.020371749454673856	0.38652367465327486	0.3771312587951204	0.08468547629277122	0.09120714676028592	-0.12973612352853206	-0.011440046904719427	0.0008593723284997487	-0.002985559128559586
0.0004020325640316573	-0.00011281972565363467	0.020416658828314768	0.3874524576904802	0.37795408512604395	0.0847565181792654	0.09127768702575453	-0.12903299978553545	-0.011400983654788937	0.0008532347197760778	-0.0029687036566160897
0.00039898048203333486	-0.00011207768786869366	0.020461238029075145	0.3883744129445635	0.3787708656489815	0.08482952933469137	0.09135035189518656	-0.12833059486960158	-0.011361479174569006	0.0008471396924297123	-0.00295185347223127
0.0003958324273198324	-0.00011133722855447046	0.02050548957100272	0.38928959165978566	0.37958162984648186	0.08490442916313949	0.09142506945821054	-0.12762897058515268	-0.011321546476416507	0.0008410924875180035	-0.0029349898295082982
0.0003925523895130864	-0.00011059892687116955	0.020549416061556077	0.3901980463950478	0.38038641475866325	0.0849811434381429	0.09150177665801061	-0.12692818825760246	-0.011281198195099837	0.0008350954984912922	-0.002918102741884749
0.0003891269806504519	-0.00010986346006474448	0.020593020209192448	0.3910998310669382	0.38118526519999485	0.08505960494581546	0.09158041795490683	-0.12622830891588283	-0.01124044660657713	0.0008291484812385238	-0.002901190668533131
0.0003855632299731704	-0.000109131519921304	0.020636304815647346	0.39199500078311883	0.38197823311484425	0.08513975348587412	0.0916609436157012	-0.12552939331274807	-0.011199303661774612	0.0008232489882380572	-0.0028842594288584294
0.00038188473561421633	-0.00010840374218623318	0.02067927275632942	0.39288361151526646	0.3827653762703077	0.08522153532022088	0.09174330783891291	-0.12483150181000133	-0.011157781029878229	0.0008173929511558066	-0.0028673205669613286
0.0003781267972074867	-0.0001076806514568689	0.020721926952349163	0.39376571966957447	0.38354675650086084	0.08530490220741943	0.0918274669279115	-0.12413469416469725	-0.011115890145556587	0.0008115753340593065	-0.0028503894079263694
0.0003743311502591249	-0.00010696262448910456	0.020764270338476273	0.3946413816128577	0.38432243776282127	0.08538981017049353	0.09191337766958187	-0.12343902925611391	-0.011073642255067045	0.000805790783952196	-0.002833483044725921
0.00037054088020517154	-0.00010624987507843435	0.020806305830735842	0.3955106532079491	0.38509248421261927	0.08547621815887949	0.09200099604360805	-0.1227445647927044	-0.011031048456988726	0.0008000342159539633	-0.002816618459438598
0.00036679596990427	-0.0001055424550522157	0.020848036297019038	0.39637358940789624	0.38585695848313856	0.08556408674352643	0.09209027633024507	-0.1220513570339341	-0.01098811973451495	0.0007943012857807363	-0.0027998109422678807
0.0003631298334962194	-0.00010484027282151885	0.02088946453310308	0.39723024393759815	0.38661592031601505	0.08565337696541933	0.09218117064158232	-0.12135946055487812	-0.010944866977623216	0.000788588720500226	-0.0027830729147927894
0.00035956700997761263	-0.00010414312117964653	0.02093059324602368	0.39808066908285056	0.3873694256181183	0.08574404942179173	0.09227362884913158	-0.1206689280728513	-0.01090130099465118	0.000782894496500246	-0.0027664132108508976
0.0003561220729600456	-0.00010345071357027936	0.020971425044637275	0.3989249155929392	0.3881175259684358	0.08583606364050006	0.09236759885595341	-0.11997981034622601	-0.010857432513887658	0.000777217869534706	-0.002749836814468873
0.00035279965137566613	-0.00010276272168051209	0.021011962437894483	0.3997630326899917	0.38886026856174194	0.08592937775625113	0.09246302712861974	-0.11929215614693103	-0.010813272176690212	0.0007715592755688647	-0.0027333450090088187
0.0003495954360814062	-0.00010207881184445858	0.02105220784036684	0.40059506816985385	0.38959769653226495	0.08602394847299116	0.0925598593967641	-0.11860601230068868	-0.010768830524307313	0.0007659201312790042	-0.00271693586238063
0.00034649788694902266	-0.00010139867622910493	0.021092163582419277	0.4014210685719631	0.390329849559511	0.0861197312695261	0.09265804142515882	-0.11792142378335847	-0.010724117980749091	0.0007603025681030891	-0.002700604947784442
0.00034349037851109915	-0.00010072205712326677	0.02113183192394384	0.40224107939193043	0.3910567646616461	0.08621668078999457	0.09275751977028944	-0.1172384338580927	-0.010679144834140819	0.0007547091351787883	-0.0026843461949682323
0.00034055352373835336	-0.00010004876223567847	0.021171215070121895	0.4030551453109887	0.39177847707739755	0.08631475135173267	0.09285824244901482	-0.11655708423640226	-0.010633921218747521	0.00074914250448338	-0.0026681527698592185
0.0003376674004162961	-9.937867210795189e-5	0.021210315186606488	0.4038633104185043	0.39249502112848655	0.08641389750143592	0.09296015946552515	-0.11587741524651547	-0.010588457099422376	0.0007436052065300259	-0.0026520178923308164
0.00033481350945954844	-9.871173847542999e-5	0.021249134413838314	0.4046656184079694	0.39320643098190117	0.0865140745578655	0.09306322316787935	-0.11519946599425747	-0.010542762259863976	0.0007380994175557133	-0.002635935523142441
0.0003319762848673303	-9.804797696336965e-5	0.021287674878587664	0.4054621127323752	0.3939127412709603	0.08661523908538864	0.0931673884191688	-0.114523274504661	-0.010496846295355937	0.000732626811127427	-0.0026199008729264435
0.0003291440994108021	-9.738745391064821e-5	0.02132593870224168	0.40625283671082424	0.3946139875241395	0.08671734926428207	0.093272612598563	-0.11384887783618365	-0.010450718610104713	0.0007271884792604999	-0.0026039107120332285
0.00032630974019561525	-9.67302709132547e-5	0.02136392800588512	0.40703783358440665	0.3953102063865427	0.08682036513446725	0.09337885545121824	-0.11317631216324982	-0.010404388418891812	0.000721784920412607	-0.002587963481038766
0.00032347038489140604	-9.607654794903575e-5	0.02140164491171598	0.40781714652443574	0.3960014356606843	0.08692424870629015	0.09348607882456175	-0.11250561282651964	-0.010357864752356366	0.0007164160856280372	-0.002572059221610648
0.0003206271586524372	-9.542640748997607e-5	0.02143909154169646	0.4085908186003792	0.39668771418063514	0.08702896394612815	0.09359424633225787	-0.11183681435343634	-0.010311156464957399	0.0007110814701315963	-0.0025561993644225597
0.00031778438077928635	-9.477996067956057e-5	0.021476270013926217	0.4093588927175647	0.39736908155585965	0.08713447665500237	0.09370332298408171	-0.11116995045401117	-0.010264272244655776	0.0007057802335490099	-0.002540386411971468
0.00031494861605933224	-9.41372968407041e-5	0.02151318243734089	0.41012141153610115	0.39804557783622707	0.0872407542661755	0.09381327482376271	-0.11050505399835622	-0.010217220623191683	0.0007005113357491533	-0.0025246235632814967
0.0003121276570098394	-9.349847646615104e-5	0.021549830905670656	0.4108784173825159	0.3987172431481708	0.08734776559166131	0.09392406860378252	-0.10984215698315958	-0.010170009985994828	0.0006952736708777658	-0.002508914337353729
0.00030932953839885366	-9.286352839155608e-5	0.021586217491524312	0.4116299521648579	0.399384117327076	0.08745548054795303	0.09403567152179873	-0.10918129049417691	-0.010122648580985792	0.0006900661874990079	-0.00249326221102431
0.0003065616831188103	-9.223245005507133e-5	0.021622344241053304	0.4123760572996825	0.40004623959653857	0.08756386988877543	0.09414805103270496	-0.10852248467103709	-0.010075144525725903	0.0006848879830611947	-0.002477670321496593
0.0003038302384855663	-9.160521116983916e-5	0.021658213169500066	0.4131167736569854	0.4007036483211289	0.08767290496784959	0.09426117474047338	-0.10786576867939558	-0.010027505812597015	0.0006797383731778904	-0.0024621412465503562
0.000301139634292139	-9.098175916526963e-5	0.021693826258509255	0.41385214152650956	0.4013563808280126	0.08778255754833914	0.09437501036664171	-0.10721117069392531	-0.009979740312240479	0.0006746169256121378	-0.0024466768673148663
0.0002984923703650933	-9.036202622193361e-5	0.021729185454799682	0.41458220060621936	0.40200447332174744	0.08789279966868936	0.09448952578501393	-0.10655871789399607	-0.00993185577376592	0.0006695234673442678	-0.0024312783229779077
0.0002958890319789068	-8.974593656370539e-5	0.021764292670052483	0.4153069900113929	0.4026479608881743	0.08800360356778306	0.094604689107218	-0.10590843647233879	-0.009883859826728946	0.0006644580623863083	-0.002415946041314755
0.0002933284808017806	-8.913341350490205e-5	0.021799149782531443	0.4160265483012182	0.40328687756363885	0.08811494166612882	0.09472046880220851	-0.10526035165565166	-0.009835759977766418	0.0006594209720425777	-0.002400679830014736
0.0002908081871517393	-8.852438547832532e-5	0.021833758639418617	0.41674091351831394	0.4039212564526187	0.08822678659502153	0.09483683383012304	-0.10461448773508096	-0.009787563609485005	0.000654412599774823	-0.0023854790201995745
0.00028832464302162457	-8.791879073093286e-5	0.02186812105970736	0.41745012323594083	0.40455112989278286	0.08833911126224404	0.09495375377824389	-0.10397086810557585	-0.009739277977651752	0.0006494334309175552	-0.002370342618441681
0.0002858738125292905	-8.731658027020133e-5	0.021902238837741995	0.41815421460788255	0.4051765296298495	0.08845188894112403	0.09507119897568517	-0.1033295153001031	-0.009690910209271632	0.0006444839724682763	-0.0023552694855198497
0.00028345156222379665	-8.671771929852054e-5	0.021936113746444122	0.4188532244164005	0.4057974869798802	0.08856509336954142	0.09518914058944251	-0.10269045104483537	-0.009642467300846419	0.0006395646995797298	-0.0023402584852563815
0.0002810540388484246	-8.612218689028656e-5	0.021969747540289155	0.4195471891145201	0.40641403298704704	0.088678698846586	0.09530755068303051	-0.10205369629052911	-0.009593956117571599	0.000634676011948997	-0.002325308616057957
0.0002786779589351162	-8.55299745772319e-5	0.02200314195793099	0.42023614485997535	0.4070261985494704	0.08879268031667323	0.09542640224142054	-0.1014192712548632	-0.009545383393230154	0.0006298182043688991	-0.00231041911140487
0.0002763208042643405	-8.494108376137202e-5	0.022036298723978918	0.42092012753943436	0.40763401449489806	0.08890701343369105	0.0955456691677963	-0.10078719545399503	-0.009496755730982366	0.0006249914499132507	-0.002295589491530215
0.0002739809153185633	-8.435552289544e-5	0.022069219550195054	0.42159917278265713	0.4082375116329048	0.08902167460082305	0.09566532624439938	-0.10015748772866806	-0.009448079604937107	0.0006201957985221673	-0.002280819593063116
0.0002716574873892118	-8.377330396645419e-5	0.0221019061360797	0.42227331596726514	0.4088367207728786	0.08913664098471041	0.09578534907833398	-0.09953016626423944	-0.009399361362401434	0.000615431185467434	-0.0022661095484730986
0.00026935048592700703	-8.319443979021847e-5	0.02213436016873728	0.42294259221564606	0.40943167269552483	0.0892518905053025	0.09590571402730588	-0.09890524860614629	-0.009350607226612606	0.0006106974507651523	-0.0022514597502073463
0.0002670604995179459	-8.261894072693805e-5	0.022166583322384383	0.4236070363860078	0.4100223981068098	0.08936740180485393	0.09602639812145208	-0.09828275167015496	-0.009301823299749	0.000605994363223287	-0.0022368707913252147
0.00026478856012094145	-8.204681296754212e-5	0.022198577257597288	0.42426668305988957	0.41060892758477224	0.08948315420113245	0.0961473789869921	-0.09766269174889441	-0.009253015566021818	0.0006013216482624354	-0.002222343388153037
0.00026253594475539446	-8.14780572971677e-5	0.022230343620274744	0.4249215665280345	0.4111912915083288	0.08959912763060861	0.0962686347725718	-0.09704508451609926	-0.00920418989467637	0.0005966790149487667	-0.002207878318480942
0.00026030398634948026	-8.091266800848064e-5	0.022261884040686287	0.42557172077800115	0.4117695199891847	0.08971530258752496	0.09639014409135493	-0.09642994502985588	-0.009155352042766504	0.0005920661804758543	-0.0021934763403409683
0.00025809390834289584	-8.035063403560703e-5	0.022293200132708125	0.42621717948233373	0.41234364281746716	0.0898316600642725	0.09651188597489423	-0.09581728773596217	-0.009106507657605583	0.0005874828898368784	-0.0021791381472009235
0.00025590669712066824	-7.979193836159944e-5	0.022324293493100396	0.42685797599142133	0.41291368942036233	0.08994818149758584	0.09663383984220017	-0.09520712647192527	-0.009057662278841631	0.0005829289296929291	-0.002164864318489727
0.00025374301410308053	-7.92365602438883e-5	0.022355165701167544	0.4274941433304727	0.41347968882631214	0.0900648487238547	0.09675598548601184	-0.09459947447337334	-0.009008821340147908	0.0005784041357007069	-0.0021506552948557475
0.00025160314913331077	-7.868447554115495e-5	0.022385818318770748	0.4281257142008765	0.4140416696553741	0.09018164394550049	0.09687830306865602	-0.09399434438256501	-0.008959990170559241	0.0005739083940976786	-0.0021365113774529
0.00024948702684825485	-7.813565883672134e-5	0.022416252890431445	0.42875272098539363	0.4145996601197375	0.09029854970904035	0.09700077313106138	-0.09339174825874565	-0.00891117399551362	0.0005694416374648754	-0.0021224327133760653
0.0002473942432201515	-7.75900844147577e-5	0.022446470943829774	0.42937519575651983	0.41515368804351294	0.09041554889426752	0.09712337660748915	-0.09279169759046692	-0.008862377937677187	0.0005650038369103558	-0.002108419335600133
0.00024532412573241227	-7.704772762822988e-5	0.022476473990509695	0.429993170287168	0.4157037808853467	0.09053262471302882	0.09724609484278013	-0.09219420330951744	-0.008813607017638154	0.0005605949909725764	-0.0020944711742321483
0.00024327581244818045	-7.650856568843726e-5	0.022506263526539876	0.4306066760628084	0.416249965780232	0.09064976071539609	0.09736890961294428	-0.09159927580597892	-0.008764866154553682	0.0005562151136520675	-0.0020805880955025355
0.0002412483422235102	-7.59725782581258e-5	0.02253584103339741	0.43121574429403614	0.4167922695663187	0.09076694080045056	0.0974918031392834	-0.09100692494359165	-0.008716160166824433	0.0005518642222668851	-0.0020667699296039303
0.0002392407320505716	-7.543974772762807e-5	0.02256520797881107	0.4318204059286573	0.41733071882360445	0.090884149230493	0.09761475810149957	-0.09041716007542974	-0.008667493772856616	0.0005475423266196874	-0.0020530165008196817
0.00023725205184831205	-7.491005917191747e-5	0.022594365817513378	0.43242069166253994	0.4178653399101136	0.09100137064196562	0.09773775764345119	-0.08982999005967468	-0.008618871591952574	0.0005432494202975314	-0.002039327653854026
0.0002352814870802242	-7.438350008715135e-5	0.022623315991432878	0.43301663194874507	0.41839615898112287	0.09111859005867037	0.09786078537156598	-0.08924542327420133	-0.008570298145351476	0.0005389854744982668	-0.0020257032686997706
0.00023332837076641536	-7.38600599295446e-5	0.02265205993132742	0.4336082570046885	0.4189232020124153	0.09123579289832262	0.09798382535030492	-0.08866346763007218	-0.00852177785742231	0.000534750434791551	-0.002012143281862757
0.0002313922021895432	-7.333972951821667e-5	0.022680599055950396	0.4341955968172979	0.4194464948145342	0.09135296497463398	0.09810686208811716	-0.08808413058382693	-0.008473315056995712	0.0005305442205617901	-0.001998647675303627
0.00022947264931594334	-7.282250044669526e-5	0.0227089347728429	0.4347786811463039	0.4199660630374833	0.0914700924958945	0.09822988052238067	-0.08750741914853706	-0.00842491397880847	0.000526366726822465	-0.001985216490734401
0.0002275695359012521	-7.23083644492578e-5	0.02273706847866191	0.4353575395259553	0.4204819321611914	0.09158716205671935	0.09835286600039245	-0.08693333990357069	-0.008376578765026945	0.0005222178279866356	-0.0019718498101300216
0.00022568280549613358	-7.179731293401491e-5	0.022765001558998153	0.43593220126555304	0.4209941274999789	0.09170416062846731	0.09847580425776035	-0.08636189900320296	-0.00832831346681207	0.0005180973828077876	-0.0019585477523808197
0.0002238124949031833	-7.128933653649365e-5	0.022792735388042756	0.4365026954492476	0.4215026741892349	0.09182107554469561	0.09859868139973757	-0.08579310218504384	-0.00828012204588937	0.0005140052396687274	-0.0019453104537783263
0.00022195869502745173	-7.07844249033009e-5	0.02282027132887693	0.43706905093554255	0.42200759717067293	0.09193789448596731	0.09872148388062536	-0.0852269547776175	-0.008232008376091528	0.000509941242553704	-0.0019321380595684
0.0002201215106529382	-7.028256652435956e-5	0.02284761073348672	0.4376312963568981	0.4225089211910379	0.0920546054629859	0.0988441984874299	-0.08466346170751599	-0.00818397624484764	0.0005059052355694158	-0.0019190307067391455
0.00021830102832608845	-6.978374877644119e-5	0.022874754942579303	0.43818946011974963	0.42300667078673604	0.09217119679980672	0.09896681232608628	-0.0841026275064213	-0.008136029354601459	0.0005018970676662562	-0.0019059885165682107
0.00021649729761192196	-6.92879580065811e-5	0.022901705285323266	0.43874357040516415	0.4235008702742617	0.09228765711923263	0.09908931280909467	-0.0835444563181683	-0.008088171324149422	0.0004979165952883189	-0.0018930115838302012
0.000214710305254173	-6.879517975598544e-5	0.02292846307978226	0.43929365517025515	0.42399154375882236	0.09240397532927043	0.0992116876486953	-0.08298895190594134	-0.008040405689897523	0.0004939636834904225	-0.0018800999738814539
0.00021293997000879772	-6.83053989888801e-5	0.02295502963305519	0.4398397421503809	0.42447871512341717	0.09252014061262921	0.09933392485022224	-0.08243611765945333	-0.007992735907042752	0.0004900382066420653	-0.0018672537191625348
0.00021118614328754349	-6.781860037533606e-5	0.02298140624120196	0.4403818588620645	0.42496240803394697	0.09263614241772923	0.09945601270888604	-0.08188595660281772	-0.007945165350690548	0.00048614004800366824	-0.0018544728213556125
0.0002094486158683941	-6.733476853922488e-5	0.023007594189320132	0.44092003260650753	0.4254426459455924	0.09275197045195663	0.09957793980674473	-0.08133847140271334	-0.007897697316922732	0.00048226909760534656	-0.0018417572537444192
0.0002077271247485778	-6.685388829053656e-5	0.02303359475208507	0.441454290473525	0.42591945210825355	0.09286761467725013	0.09969969501766843	-0.08079366437653254	-0.007850335023832021	0.00047842525083935584	-0.0018291069668123336
0.0002060213747811717	-6.637594479737484e-5	0.02305940919399723	0.4419846593457112	0.4263928495719117	0.092983065307144	0.09982126749698032	-0.08025153750062756	-0.0078030816125389734	0.00047460840527676306	-0.0018165218936735557
0.0002043310524518966	-6.590092370576593e-5	0.02308503876944597	0.4425111659026436	0.42686286120517813	0.09309831280509454	0.09994264668472287	-0.07971209241856808	-0.007755940148205179	0.0004708184590413027	-0.0018040019564769044
0.00020265583991850464	-6.542881119539202e-5	0.02311048472289148	0.44303383662495555	0.42732950969068456	0.0932133478834577	0.10006382230565686	-0.07917533044931305	-0.007708913621053913	0.00046705530802095246	-0.0017915470717782501
0.0002009954309383914	-6.495959397951278e-5	0.023135748289348588	0.4435526977981392	0.42779281754531534	0.09332816150190337	0.10018478436573469	-0.07864125259504864	-0.0076620049474057225	0.0004633188447230143	-0.0017791571561317772
0.00019934954506076367	-6.44932592632749e-5	0.023160830694635516	0.44406777551588983	0.42825280712007824	0.09344274486604237	0.10030552314809263	-0.07810985954856271	-0.007615216970731492	0.0004596089565439725	-0.0017668321291553688
-0.00022377651288907317	0.00010973848779280753	-0.011798077497839956	-0.2749568440510431	-0.27253368713247816	-0.06499050049799633	0.011400939820062109	0.09017961502468	0.018892962963590106	-0.0006063390780884377	0.004249210181544568
-0.00022869964614563639	0.0001088408249940491	-0.011825718321068485	-0.27553504447122795	-0.2729601799422755	-0.0649402708466334	0.011468170813338202	0.08972309507453807	0.01875414103979032	-0.0006019844083166943	0.004215140569755279
-0.0002320802910550486	0.00010793336028995397	-0.01185306240243747	-0.2761067669547282	-0.273382129839359	-0.0648924373677548	0.011532998324195031	0.08926576047644352	0.01861585084846261	-0.0005978329913897007	0.0041807571835517756
-0.0002337983910848147	0.00010702196102995263	-0.011880112549311223	-0.2766720917153421	-0.2737995319419054	-0.06484684825851915	0.011595441536145995	0.08880767683528704	0.018478105097705713	-0.0005938882041939868	0.004146041051263176
-0.00023391131185902233	0.00010611266315079436	-0.011906872609952135	-0.27723111279309187	-0.2742124466532668	-0.06480340238788387	0.011655476503044215	0.08834891976106161	0.018340914648321115	-0.000590132918176403	0.004111035543784025
-0.00023262093696365483	0.00010521104896418814	-0.011933347366574613	-0.2777839365174155	-0.27462098948238217	-0.06476204570741192	0.011713051374345687	0.08788957402190399	0.01820428891914337	-0.0005865343096414673	0.004075832297879766
-0.0002302317427877375	0.00010432176704592604	-0.011959542344477114	-0.2783306787822422	-0.275025316887909	-0.06472276374510008	0.011768101826726293	0.0874297316943261	0.018068236317865385	-0.0005830494856415891	0.004040554606954458
-0.0002271053478003071	0.00010344821723820773	-0.011985463567386204	-0.27887146158661896	-0.27542561022525136	-0.06468557150559393	0.011820565170309206	0.08696948965927014	0.01793276465228102	-0.0005796312474085435	0.004005340305308076
-0.00022361652061181434	0.00010259240570354927	-0.012011117293487195	-0.27940640930622906	-0.275822059592419	-0.064650502175309	0.011870391973045333	0.08650894679918333	0.01779788148646589	-0.0005762334089606266	0.003970325900514465
-0.00022011471323261523	0.00010175495855230112	-0.012036509759929512	-0.2799356451099871	-0.2762148492061487	-0.06461759589846605	0.011917554463651689	0.0860482012266774	0.017663594417349115	-0.0005728152187651563	0.003935633311634145
-0.00021689401431989258	0.00010093526804777683	-0.012061646960652346	-0.2804592878585251	-0.2766041455211495	-0.06458688971425054	0.011962051404644486	0.08558734781622648	0.01752991125816227	-0.0005693445873521244	0.0039013600817870437
-0.00021417314585728218	0.00010013173660200333	-0.012086534473904315	-0.2809774497235525	-0.27699008880500336	-0.06455840944968955	0.012003909518667555	0.0851264762381855	0.017396840127769434	-0.0005657999809166072	0.0038675734994806058
-0.00021208589521006684	9.934207948153955e-5	-0.012111177349854384	-0.28149023465356315	-0.2773727884690319	-0.06453216405131727	0.012043181867442148	0.08466566961362652	0.017264389451921533	-0.0005621709990529145	0.003834308585202483
-0.0002106812969126534	9.856364777136596e-5	-0.012135580058845035	-0.28199773771428344	-0.2777523220310754	-0.06450814253245236	0.012079943819684509	0.0842050038260323	0.01713256789328645	-0.0005584577782048137	0.003801569532758663
-0.0002099320331006335	9.779373707185062e-5	-0.012159746498145099	-0.2825000452375248	-0.27812873724870935	-0.06448631342650024	0.012114287385024696	0.08374454745844195	0.017001384226400327	-0.0005546694550692657	0.0037693339269291343
-0.0002097489685929578	9.702985401516685e-5	-0.012183680045843697	-0.28299723564023166	-0.278502056740234	-0.06446662640797513	0.01214631469785957	0.08328436226787277	0.01687084718300743	-0.0005508219786667026	0.0037375589025854653
-0.0002099994416660498	9.62699211156744e-5	-0.01220738365088012	-0.2834893807367155	-0.27887228421022037	-0.0644490155960076	0.012176131441540176	0.08282450406698302	0.016740965287096718	-0.0005469355852550549	0.0037061883288873007
-0.00021052696433873302	9.551240962106385e-5	-0.01223085994436506	-0.28397654734037175	-0.27923941149052167	-0.06443340394782054	0.012203840846133504	0.08236502386761492	0.016611746698641554	-0.0005430322327091735	0.0036751601710430654
-0.00021117018682809073	9.475639860371942e-5	-0.012254111358124523	-0.28445879895464	-0.2796034255528551	-0.0644197081566041	0.012229538759475867	0.08190596914192007	0.016483199081166144	-0.0005391332492868206	0.003644413279132702
-0.0002117794106053589	9.400156591429584e-5	-0.012277140238229988	-0.28493619737801573	-0.27996431479434725	-0.06440784349102462	0.012253310091801868	0.08144738505667326	0.01635532950325065	-0.0005352573940489043	0.003613893036111604
-0.00021222940381152735	9.324812203929901e-5	-0.012299948942929169	-0.2854088040799142	-0.2803220741368302	-0.0643977281184065	0.012275226786009919	0.08098931557130888	0.01622814437918306	-0.00053141945714691	0.0035835554917045885
-0.00021242787316325598	9.249670362524846e-5	-0.012322539918125581	-0.2858766812507365	-0.2806767086120679	-0.0643892865686253	0.012295347246789216	0.08053180432065331	0.0161016494498206	-0.0005276294543699848	0.003553369815622788
-0.00021231941320705826	9.174824021198304e-5	-0.01234491574648167	-0.28633989247626873	-0.28102823532308047	-0.06438245213341243	0.012313717084375491	0.08007489523314042	0.015975849800151758	-0.0005238924046896639	0.0035233190984490168
-0.00021188527631516488	9.100381495289836e-5	-0.012367079169665762	-0.2867985030302876	-0.28137668383253195	-0.06437716812958245	0.012330370883996614	0.07961863287134531	0.015850749906798405	-0.0005202086254151576	0.0034933996711497225
-0.00021113961055090004	9.026452946095989e-5	-0.012389033085512218	-0.28725257981914565	-0.2817220952063944	-0.06437338807980902	0.012345334672184507	0.07916306250999611	0.015726353707202018	-0.0005165744395652463	0.0034636192477713462
-0.00021012308857638163	8.953139044137855e-5	-0.012410780524800784	-0.28770219104015415	-0.28206452000325055	-0.0643710749525531	0.012358628747349363	0.07870822998955601	0.015602664681295232	-0.0005129831632243736	0.003433994251693815
-0.000208894949232003	8.880522185809358e-5	-0.012432324612690823	-0.28814740563522045	-0.28240401556914174	-0.06437019968491858	0.012370270532363928	0.07825418139941084	0.01547968593664746	-0.0005094262353632369	0.0034045467100979696
-0.00020752446118772812	8.808660727832971e-5	-0.012453668521454872	-0.28858829262648267	-0.28274064301447493	-0.06437073923237208	0.012380277183563354	0.07780096265235603	0.015357420289199947	-0.0005058943594685638	0.003375301089303275
-0.00020608273369007417	8.73758670952255e-5	-0.012474815420355384	-0.28902492041753813	-0.2830744642354001	-0.06437267441163792	0.01238866773804178	0.07734861901271563	0.015235870333213669	-0.0005023785442749677	0.003346281383494787
-0.00020463559706789282	8.667306155935608e-5	-0.012495768428252424	-0.28945735614532114	-0.283405539207778	-0.0643759877710624	0.012395464670780789	0.07689719463487746	0.015115038496078703	-0.0004988709572398158	0.003317508702384826
-0.00020323810559487012	8.59780217657421e-5	-0.01251653057313348	-0.2898856651349353	-0.28373392385270907	-0.06438066169135562	0.012400694798136679	0.0764467321588103	0.01499492707590662	-0.0004953655364387392	0.003288999511851008
-0.00020193092464661076	8.529039514630694e-5	-0.012537104762042466	-0.2903099104988712	-0.2840596685486777	-0.06438667686209107	0.01240438955293115	0.07599727239605779	0.014875538261739728	-0.0004918583381740392	0.0032607645985095303
-0.00020073867074147	8.46097040878488e-5	-0.01255749376177684	-0.2907301529011249	-0.284382817327712	-0.06439401122318121	0.012406584694887401	0.07554885412546598	0.014756874137864202	-0.0004883476258033747	0.003232808745599408
-0.00019967003258899592	8.39354062671781e-5	-0.012577700191519447	-0.29114645048581983	-0.28470340775359476	-0.0644026393993878	0.012407319578809788	0.07510151400407537	0.014638936675027381	-0.0004848337299696565	0.0032051310392084203
-0.00019871944821472367	8.326695268308482e-5	-0.012597726527141527	-0.2915588589554184	-0.28502147139999645	-0.06441253260772495	0.012406636120479592	0.07465528658648078	0.014521727712285973	-0.0004813187287098396	0.0031777256808188537
-0.00019786988317797583	8.260383706938432e-5	-0.012617575113540922	-0.29196743177033196	-0.28533703474548866	-0.06442365897057284	0.012404577605016764	0.07421020443642454	0.014405248933345093	-0.00047780600534605265	0.0031505831457453518
-0.0001970962789593631	8.194563408628028e-5	-0.012637248183376455	-0.2923722204332862	-0.2856501203717212	-0.06443598414043675	0.012401187481968135	0.07376629830796094	0.014289501841253282	-0.00047429974516028495	0.003123691523072018
-0.0001963692654809269	8.1292023080523e-5	-0.012656747880032538	-0.29277327482023074	-0.2859607483190846	-0.06444947213171763	0.012396508263553627	0.07332359737033048	0.014174487734826208	-0.0004708044288386641	0.0030970378796660054
-0.00019565869624982556	8.064279928069433e-5	-0.012676076280578137	-0.2931706435205561	-0.2862689373915439	-0.06446408623880638	0.012390580619485753	0.07288212945050464	0.01406020768941489	-0.00046732437256280046	0.0030706095116137776
-0.0001949367355819462	7.999787067141416e-5	-0.012695235418250657	-0.2935643741541171	-0.2865747063210296	-0.06447978994616295	0.01238344272321484	0.07244192126973946	0.013946662543971557	-0.0004638633520558531	0.0030443949806138004
-0.00019418022438701585	7.935724599054215e-5	-0.012714227301399103	-0.29395451363972386	-0.286878074730275	-0.06449654773345692	0.012375129879742146	0.07200299865476631	0.01383385289524816	-0.00046042433422016307	0.003018384867483408
-0.00019337223711913314	7.872101358180015e-5	-0.012733053927796905	-0.2943411083983125	-0.28717906379555136	-0.06451432571927526	0.012365674422273801	0.07156538670974127	0.01372177909911174	-0.0004570093265185682	0.002992572215143679
-0.00019250280682221027	7.808931679603709e-5	-0.01275171729427234	-0.29472420448304487	-0.287477696582109	-0.06453309210290444	0.012355105852820802	0.07112910994099976	0.013610441278341169	-0.00045361934090019555	0.002966952665311638
-0.00019156884959224013	7.746232732326316e-5	-0.012770219400715772	-0.295103847636754	-0.2877739981304235	-0.06455281739127722	0.012343451174023534	0.07069419233245372	0.013499839335694333	-0.0004502544584329899	0.0029415243230558716
-0.00019057344231451496	7.684022021693455e-5	-0.012788562249690116	-0.2954800832843297	-0.28806799526900895	-0.06457347442154714	0.012330735351364327	0.07026065737452318	0.013389972970681029	-0.0004469139737783544	0.002916287408249354
-0.00018952462012310992	7.62231522923794e-5	-0.012806747842229523	-0.2958529564726751	-0.2883597162243467	-0.06459503820701863	0.012316981845688198	0.06982852805345974	0.013280841698458517	-0.0004435965911448121	0.0028912437537150716
-0.00018843387838947008	7.561124583961243e-5	-0.012824778170669418	-0.29622251177395925	-0.2886491901217154	-0.06461748564725502	0.012302213151518774	0.06939782681059724	0.013172444869122104	-0.00044030064996304375	0.002866396223196819
-0.0001873145644734729	7.500457785335116e-5	-0.012842655209990308	-0.2965887931689474	-0.2889364464361631	-0.06464079515008357	0.012286451292635555	0.06896857548238691	0.013064781685948495	-0.0004370243506142391	0.0028417481340311163
-0.00018618033514634198	7.440317583187541e-5	-0.012860380908878782	-0.2969518439270446	-0.28922151442318694	-0.06466494621429583	0.012269718233743614	0.06854079523214442	0.01295785122150046	-0.00043376595902238914	0.0028173027099152956
-0.00018504383072899771	7.380701839492625e-5	-0.01287795718132999	-0.2973117064968207	-0.2895044226334056	-0.06468991901821441	0.012252036183443893	0.06811450648343562	0.0128516524308404	-0.00043052397022402724	0.0027930626368009035
-0.00018391564841811054	7.321604119649623e-5	-0.012895385899372164	-0.2976684224177781	-0.28978519854199897	-0.06471569405185135	0.012233427776825451	0.06768972886323331	0.012746184161465666	-0.00042729723040191303	0.0027690297405018474
-0.0001828036647315088	7.263014555013785e-5	-0.01291266888821717	-0.298022032260416	-0.2900638682532106	-0.06474225182041365	0.012213916140651988	0.0672664811606851	0.01264144516017441	-0.00042408500050567226	0.0027452047916968476
-0.00018171271322353275	7.204920947463573e-5	-0.012929807923426746	-0.2983725755977406	-0.2903404563707695	-0.0647695726358135	0.01219352485308375	0.06684478130484393	0.012537434075880552	-0.0004208869744909717	0.0027215874504331918
-0.00018064462619538416	7.147309908271467e-5	-0.012946804729936427	-0.29872009100768493	-0.2906149860004025	-0.06479763650195382	0.012172277819811615	0.06642464636230028	0.01243414946274471	-0.00041770324794116446	0.0026981763242601643
-0.0001795985438416991	7.09016795305719e-5	-0.012963660983750366	-0.29906461610332025	-0.2908874788380741	-0.06482642308952598	0.012150199091971655	0.06600609255353827	0.012331589778079832	-0.00041453425635382086	0.0026749691162032056
-0.00017857143263308407	7.033482433862547e-5	-0.012980378314883353	-0.2994061875851329	-0.29115795533949707	-0.0648559117881818	0.012127312654081084	0.06558913528517468	0.012229753381630308	-0.00041138068644860947	0.0026519628481545773
-0.0001775587330145125	6.977242261212259e-5	-0.012996958311300403	-0.299744841308172	-0.29142643497500226	-0.0648860818183999	0.012103642204800744	0.06517378919555013	0.012128638533063552	-0.0004082433775636637	0.0026291540951616163
-0.00017655506277743115	6.921438352775702e-5	-0.013013402524018084	-0.30008061235681793	-0.29169293647427597	-0.06491691238233831	0.012079210958650399	0.06476006820008363	0.012028243390733183	-0.00040512322193566577	0.002606539255081809
-0.00017555488513017713	6.866063847524703e-5	-0.013029712471920925	-0.300413535120162	-0.29195747806965416	-0.06494838283241078	0.012054041479575494	0.06434798555564386	0.011928566010709385	-0.00040202107493000823	0.0025841147719780936
-0.00017455308675203807	6.811114048263608e-5	-0.01304588964634211	-0.3007436433619583	-0.2922200777376344	-0.06498047283789342	0.012028155563132699	0.06393755390558913	0.01182960434721764	-0.0003989376809550917	0.002561877330796709
-0.00017354542257025848	6.756586197044185e-5	-0.01306193551524434	-0.301070970280465	-0.2924807533855251	-0.06501316253308367	0.012001574171390403	0.06352878533214106	0.011731356254079317	-0.0003958736221281949	0.00253982400300842
-0.00017252881629094513	6.70247907154914e-5	-0.013077851526210393	-0.3013955485553787	-0.29273952295582867	-0.06504643263483924	0.011974317412515017	0.06312169139685618	0.01163381948743531	-0.0003928292877073634	0.0025179523202254212
-0.00017150149816488883	6.648792547751329e-5	-0.013093639108600572	-0.3017174103804591	-0.29299640451803155	-0.06508026452214116	0.011946404573117141	0.06271628317265068	0.011536991709555662	-0.00038980486886298167	0.0024962603116958342
-0.00017046299537436008	6.595527057836317e-5	-0.013109299674788381	-0.30203658748209256	-0.29325141629230667	-0.06511464027511468	0.011917854180661814	0.06231257126710766	0.011440870493558693	-0.0003868003700475747	0.002474746470313547
-0.00016941399734613958	6.542683173862544e-5	-0.013124834620298082	-0.30235311112542157	-0.29350457660179247	-0.06514954267522938	0.011888684096321855	0.06191056583813233	0.011345453328730536	-0.00038381563879487916	0.0024534096934683645
-0.00016835612975606753	6.49026110603054e-5	-0.013140245323351358	-0.30266701211055086	-0.29375590381457967	-0.065184955171838	0.011858911617955631	0.0615102766019832	0.011250737626130458	-0.0003808504036515037	0.002432249192305338
-0.00016729167721461866	6.43826044260834e-5	-0.01315553314393676	-0.30297832076186815	-0.294005416259318	-0.06522086182277685	0.01182855358545219	0.06111171283560858	0.011156720724185132	-0.0003779043189079863	0.0024112643741986284
-0.00016622327362985636	6.38667996451094e-5	-0.013170699422400615	-0.3032870669135039	-0.29425313211569704	-0.06525724721799142	0.011797626481240544	0.0607148833752803	0.011063399894021317	-0.0003749770085465339	0.002390454749092535
-0.00016515361883399384	6.335517477541892e-5	-0.013185745478084782	-0.3035932798957139	-0.2944990693147828	-0.0652940963954422	0.011766146512947129	0.06031979661348247	0.010970772344343058	-0.00037206810652908213	0.002369819810555362
-0.00016408522532468522	6.284769995558242e-5	-0.013200672608163716	-0.30389698852049163	-0.2947432454603683	-0.06533139475788487	0.011734129677430982	0.05992646049580811	0.010878835225721759	-0.0003691772895738876	0.002349358967691762
-0.0001630202253440198	6.234433645304205e-5	-0.013215482086519195	-0.30419822107304495	-0.2949856777587152	-0.06536912799773945	0.01170159180276313	0.05953488251898838	0.010787585634234527	-0.00036630430073044247	0.002329071476217285
-0.00016196023698699164	6.184504014814432e-5	-0.013230175163136824	-0.30449700530855084	-0.29522638296623577	-0.06540728203539797	0.011668548566668508	0.059145069731882945	0.010697020614452619	-0.00036344896240647243	0.0023089564002301355
-0.00016090629516099818	6.134976198530989e-5	-0.01324475306400263	-0.30479336845506083	-0.29546537737848905	-0.06544584297423134	0.011635015496595675	0.05875702873961736	0.01060713716183822	-0.00036061118006160684	0.002289012616088748
-0.00015985886511277767	6.08584512585449e-5	-0.01325921699115724	-0.3050873372219748	-0.2957026768179411	-0.0654847970734705	0.011601007952594335	0.05837076571080091	0.010517932224650276	-0.0003577909363231038	0.0022692387919878497
-0.00015881790121278206	6.037105706310881e-5	-0.013273568123331596	-0.30537893781336656	-0.2959382966648133	-0.06552413073825927	0.011566541098734994	0.05798628638784266	0.010429402705483955	-0.00035498827914803307	0.0022496334461187084
-0.00015778293261596742	5.988753039098303e-5	-0.013287807616914643	-0.30566819594512196	-0.29617225189259344	-0.06556383052465459	0.01153162986929444	0.057603596099885745	0.010341545462577196	-0.0003522033044025983	0.002230194969358189
-0.00015675319463482145	5.940782531105531e-5	-0.01330193660690173	-0.3059551368647493	-0.2964045571255006	-0.06560388315626796	0.011496288931261889	0.05722269977767327	0.01025435731101219	-0.00034943613684044095	0.0022109216775224477
-0.000155727759846615	5.893189985989892e-5	-0.013315956208187832	-0.30623978537241475	-0.2966352266739944	-0.06564427554852859	0.011460532652318467	0.05684360196936477	0.010167835023923903	-0.00034668691050865656	0.0021918118593385414
-0.000154705655234387	5.845971644969543e-5	-0.013329867516838099	-0.30652216584185166	-0.29686427459172104	-0.06568499483709575	0.011424375072561542	0.056466306856890594	0.010081975333803384	-0.00034395575111295136	0.0021728638130648586
-0.00015368597908229213	5.7991241789196806e-5	-0.013343671611250453	-0.30680230223994653	-0.2970917147358176	-0.06572602840457467	0.011387829885647346	0.05609081827233142	0.00999677493395504	-0.0003412427616264803	0.0021540758935869836
-0.00015266799602319534	5.7526446477121934e-5	-0.013357369552585374	-0.307080218144176	-0.29731756077727023	-0.0657673639071971	0.011350910430082677	0.05571713971303404	0.00991223048013655	-0.0003385480118761531	0.0021354465239685934
-0.00015165117970755395	5.7065304298023584e-5	-0.013370962387100796	-0.3073559367573845	-0.29754182625355413	-0.06580898929339378	0.011313629687495053	0.055345274355307644	0.009828338592382446	-0.0003358715327885172	0.0021169742350533823
-0.00015063524656076872	5.6607791310441186e-5	-0.013384451145208151	-0.3076294809197061	-0.29776452457804414	-0.06585089281474604	0.011276000292620294	0.05497522506647534	0.009745095856988559	-0.00033321331494007343	0.0020986576404133624
-0.00014962015646878936	5.615388496214427e-5	-0.013397836842666136	-0.30790087311770215	-0.29798566905145796	-0.06589306303209713	0.011238034547578301	0.05460699441520414	0.00966249882861725	-0.00033057331096033134	0.0020804954615458826
-0.0001486060929485595	5.570356312377406e-5	-0.013411120481121247	-0.30817013549101796	-0.2982052728449743	-0.06593548881037191	0.011199744442123793	0.054240584680099346	0.00958054403247274	-0.00032795144113551136	0.002062486496026881
-0.00014759340786698867	5.525680339748098e-5	-0.01342430304797213	-0.30843728983704727	-0.2984233490096234	-0.06597815931122349	0.011161141677369172	0.05387599785678334	0.009499227966491688	-0.0003253476010020038	0.0020446296131946505
-0.0001465825853427883	5.481358243434479e-5	-0.013437385516003793	-0.30870235761419823	-0.29863991044844196	-0.06602106397740816	0.011122237688107262	0.05351323566422342	0.009418547103496343	-0.0003227616695559173	0.0020269237236030654
-0.00014557417817056265	5.437387562425378e-5	-0.013450368843797486	-0.308965359944386	-0.2988549699048372	-0.06606419251585294	0.011083043666144652	0.053152299550042324	0.009338497893264188	-0.00032019351871368494	0.002009367768168567
-0.00014456875084230663	5.393765683412362e-5	-0.013463253975788701	-0.3092263176153351	-0.2990685399582345	-0.06610753487857797	0.011043570579440947	0.05279319069530407	0.009259076764478916	-0.0003176430205020523	0.0019919606910154455
-0.00014356683028850928	5.350489848697466e-5	-0.013476041842068848	-0.30948525108318325	-0.2992806329894845	-0.06615108124290316	0.011003829187691636	0.052435910019136694	0.009180280126539438	-0.0003151100546340266	0.0019747014303856804
-0.00014256887826496453	5.307557167901969e-5	-0.013488733358057892	-0.30974218047576346	-0.2994912611778199	-0.06619482199480395	0.010963830054741809	0.052080458183454005	0.009102104371216758	-0.00031259451292684116	0.0019575889011860977
-0.00014157525244528797	5.26496465248909e-5	-0.013501329425099462	-0.30999712559679793	-0.29970043651450073	-0.066238747713488	0.01092358355510738	0.05172683559795023	0.009024545874160161	-0.0003100963012246224	0.0019406219926292462
-0.0001405862009833382	5.222709249391134e-5	-0.013513830930674483	-0.3102501059311045	-0.2999081707742878	-0.06628284916018269	0.010883099878138834	0.05137504242533929	0.008947600996264423	-0.0003076153406879216	0.0019237995617484458
-0.00013960186253335818	5.1807878837938594e-5	-0.01352623874834109	-0.31050114065078654	-0.3001144755322848	-0.06632711726958175	0.010842389028254828	0.05102507858733055	0.008871266084916882	-0.0003051515672768321	0.0019071204381492482
-0.0001386222759340787	5.1391974956765524e-5	-0.013538553737894731	-0.31075024862227013	-0.30031936217028593	-0.06637154314468723	0.010801460823598385	0.05067694377108181	0.008795537475148043	-0.0003027049285062738	0.0018905834262788594
-0.00013764739260363265	5.097935074560581e-5	-0.013550776746118041	-0.3109974484139812	-0.30052284187801614	-0.06641611805490649	0.010760324888728837	0.05033063743587715	0.008720411490710952	-0.000300275381339587	0.0018741873147894769
-0.00013667710880300085	5.056997684739494e-5	-0.013562908607157646	-0.3112427583044071	-0.3007249256665348	-0.06646083343627265	0.010718990656900816	0.04998615882004962	0.008645884445113676	-0.000297862887139319	0.0018579308834343917
-0.0001357112846406976	5.016382482932071e-5	-0.013574950142683707	-0.31148619629027985	-0.30092562439532067	-0.0665056808934669	0.010677467364050154	0.04964350694801601	0.008571952642626104	-0.0002954674091636379	0.0018418129131799145
-0.00013474976802080102	4.976086726211991e-5	-0.013586902162225809	-0.31172778009463104	-0.3011249487574406	-0.0665506522026839	0.010635764044586781	0.04930268063728763	0.008498612379278061	-0.0002930889080412348	0.0018258321930882688
-0.00013379241691688788	4.936107771674604e-5	-0.013598765463857219	-0.3119675271745061	-0.30132290931926503	-0.06659573931420204	0.010593889530749443	0.0489636785052255	0.008425859943860133	-0.0002907273399646803	0.0018099875288863972
-0.0001328391198079601	4.8964430699602916e-5	-0.013610540834584052	-0.31220545472806127	-0.301519516512354	-0.06664093435481128	0.010551852453362305	0.048626498975413636	0.00835369161893309	-0.00028838265378569936	0.001794277746799262


==> Figures_journal/SG11_geodesic/geo11.txt <==
0.0	0.0	0.9282193027394288	-0.6931471805599453	-2.12026353620009	0.7030975114131134	0.6585557357903262	-0.8029620465671518	-0.7339691750802004	1.545432582458188	0.25464221837358075	-2.8134107167600364	-1.5606477482646683	-0.04747628177896018	-0.9987731106780606	0.007277988242803677	-9.223947696297306e-5	-0.0002760238872630051	0.00033383184679503604	-0.00027340451921792244	0.0005371103348251376	0.0012289758234447887	0.00684238315719115	0.009819316404737582
0.0270410223472455	9.283331708734864e-7	0.926951835169581	-0.720155868201491	-2.120069360337564	0.7030950504537441	0.6585483711372143	-0.8029531397341743	-0.7339764697108438	1.5454469185649073	0.2546750104068898	-2.8132281747751664	-1.5603858165211943	-0.04627285108365584	-0.9988348351410287	0.007084416332904129	-8.978730197294817e-5	-0.00026870974337915565	0.00032497145428478076	-0.0002661504750790626	0.0005232678977380575	0.0011965242623379183	0.006659547518372147	0.009554827572061894
0.08170048358532683	2.731186971001147e-6	0.9244870844151987	-0.7747548505892317	-2.1196924997783935	0.7030902742613302	0.6585340753994038	-0.8029358512955661	-0.7339906290017973	1.5454747771016208	0.25473867588767996	-2.8128739497411006	-1.5598776877175569	-0.04393257154829508	-0.998950276028631	0.006708197559082837	-8.501370626808295e-5	-0.0002544957950988379	0.0003077658355636703	-0.0002520633506522782	0.0004962976962049345	0.0011335700099730222	0.006304759404090733	0.009042409159682149
0.15420419814422348	4.978511023409137e-6	0.9214089322335295	-0.8471874834992779	-2.1192233364541235	0.7030843291719917	0.6585162734929069	-0.8029143232567145	-0.7340082608474706	1.545509523312576	0.25481799103670083	-2.812433027940271	-1.5592454293033007	-0.041010036819544474	-0.9990859302082846	0.006238871505485176	-7.904553403799772e-5	-0.00023676656886514427	0.00028632641942226205	-0.00023450847863021687	0.00046252886219461033	0.0010552396546921214	0.005863114272031232	0.008405935876543454
0.25899215281740656	7.96098600702837e-6	0.917318258370096	-0.9518886089237666	-2.1186027129732112	0.7030764683846524	0.6584927148218275	-0.8028858319221044	-0.7340315961976132	1.5455555971938668	0.25492305034384666	-2.8118497637623587	-1.5584093422261895	-0.03712630926792434	-0.9992516004928679	0.005616484245336329	-7.111169818877168e-5	-0.0002132573541470306	0.0002579262389290649	-0.00021125217282559226	0.0004175334445499433	0.0009516540478643682	0.005278790907709952	0.0075659204682355105
0.39100611298934035	1.1317971387596994e-5	0.9127114897672255	-1.0838152044180598	-2.1179082766860104	0.7030676811120556	0.658466338016837	-0.8028539261522437	-0.7340577285667002	1.5456073016235272	0.2550408712992724	-2.811196952603782	-1.5574737449374554	-0.03275074381234451	-0.9994183191320579	0.0049182355524208824	-6.219226936413495e-5	-0.00018687974983028818	0.00022608707162176652	-0.00018517780551002163	0.0003667622362821992	0.000835685797146837	0.004624594201083145	0.006627739110602652
0.5558765877192937	1.4972617941434672e-5	0.9077131111133039	-1.2486033607753677	-2.1171610228960422	0.7030582408000428	0.6584379313585186	-0.8028195521156317	-0.7340858830183885	1.545663118918628	0.2551680868162152	-2.8104940321323313	-1.5564662644925538	-0.027995477853157397	-0.9995755963043975	0.0041652086049012264	-5.256453734963035e-5	-0.0001584184318796685	0.00019174606954214325	-0.00015705298318185017	0.0003116609651814645	0.0007106217915013866	0.003919931761270931	0.005619113488353186
0.7508288011536486	1.8644576527451362e-5	0.9027315512465162	-1.44348645901204	-2.11642363729486	0.7030489467508033	0.6584098706206994	-0.8027855776841681	-0.7341137105582886	1.545718385803659	0.2552941974913155	-2.809799664925647	-1.5554706589118255	-0.023239503505264724	-0.9997080348347951	0.003421117492190291	-4.3059680378004013e-5	-0.00013026542507054066	0.0001577718847364164	-0.00012922755696615138	0.00025685693196910955	0.0005866598793935515	0.0032236526419443003	0.004623573978933647
0.9766557198282937	2.2182440636274022e-5	0.8980109354879918	-1.6692598194272448	-2.1157324255434973	0.7030402595886849	0.6583835360719998	-0.8027536709920321	-0.7341398448177661	1.545770364453272	0.25541305096289224	-2.809147893667588	-1.5545354842785217	-0.018707834414918897	-0.9998111558283007	0.002723429286597154	-3.417268386624229e-5	-0.00010382654452520413	0.0001258450468207504	-0.00010307838856043755	0.00020514352419819098	0.00046969394944276234	0.002570034136500224	0.003689174186796633
1.0	2.2490440101321207e-5	0.8975790888072365	-1.692599789203018	-2.1156695920230404	0.7030394712951307	0.658381140500106	-0.8027507672821326	-0.7341422232184622	1.5457750981267395	0.2554238905106191	-2.8090885948289572	-1.5544503594838852	-0.01829173446894708	-0.9998194937392166	0.0026600222588771716	-3.336684254956085e-5	-0.00010142118821829325	0.00012293883289496682	-0.00010069808017793052	0.00020042756341209444	0.0004590145341282923	0.002510569433420202	0.003604142355677962
1.1300607453330054	2.4090144741416957e-5	0.8953431265297254	-1.8226397752209451	-2.115345333913854	0.7030354071505157	0.6583687734036117	-0.8027357733814158	-0.7341545046334549	1.5457995492954248	0.2554799266107843	-2.8087824356380473	-1.5540107321087326	-0.01613262009694913	-0.9998597256150952	0.002332894437787684	-2.9215201289904535e-5	-8.900401409966346e-5	0.0001079310012758617	-8.840599855541993e-5	0.000176054258381686	0.00040376501412864915	0.002203573094870684	0.0031650353186480668
1.2244516781106947	2.5125590866860946e-5	0.8938878280309683	-1.9170186094733106	-2.1151352775736014	0.7030327780447008	0.6583607577260309	-0.8027260518074424	-0.7341624675716388	1.545815409501091	0.2555163182126123	-2.808583970316358	-1.5537256209425134	-0.014722839708291427	-0.9998832491117876	0.0021210820288272256	-2.6532814086790292e-5	-8.09567976206489e-5	9.819981269128035e-5	-8.043567173241694e-5	0.0001602338544576993	0.0003678426610125445	0.002004588029396815	0.002880286796974469
1.3882017069355888	2.672595172015179e-5	0.8916585693239315	-2.0807522610535334	-2.1148150343970693	0.703028775603748	0.6583485308588857	-0.8027112174974722	-0.7341746184451308	1.5458396207002072	0.255571941716483	-2.808281187795901	-1.5532904382199595	-0.012555907081097599	-0.9999151910837999	0.0017983656217041778	-2.2455670559169465e-5	-6.868440413644215e-5	8.335070074898269e-5	-6.827341915728015e-5	0.00013607034223237099	0.0003128645651049692	0.0017010616236845526	0.002445673779917675
1.5622833965008247	2.8171112268528887e-5	0.8896479241300611	-2.2548214302489957	-2.1145278079063328	0.7030251920315879	0.6583375576732365	-0.8026978984405881	-0.734185528277874	1.5458613686932674	0.25562198268374575	-2.808009395326314	-1.5528995566211161	-0.010593334889155625	-0.9999397165363983	0.0015091739253757798	-1.881305490055978e-5	-5.767409112181909e-5	7.001887012329086e-5	-5.73537842131478e-5	0.00011435439316055451	0.00026332250756307547	0.0014286652119949626	0.002055297262546008
1.7830381772252741	2.9721430659331366e-5	0.8875440653693243	-2.4755653984586545	-2.114228905619159	0.7030214692354763	0.6583261313904015	-0.8026840233422861	-0.7341968937040562	1.545884034306004	0.2556742143883563	-2.807726320240355	-1.5524921841247379	-0.008531126560687288	-0.9999609901360191	0.0012085249567000004	-1.5038048078744954e-5	-4.621405342218303e-5	5.6131700618954164e-5	-4.597913002666914e-5	9.171387240265188e-5	0.00021152264501576252	0.001145040909865401	0.0016484189638529538
2.029956633359487	3.113274320858007e-5	0.8856727422348039	-2.722476216635748	-2.1139644584836033	0.7030181812340401	0.6583160161435556	-0.8026717348341712	-0.7342069596465889	1.5459041164007241	0.25572056175339186	-2.807475670862318	-1.5521312298293193	-0.00668919882583593	-0.9999761006955425	0.0009428165954306406	-1.1712543247285683e-5	-3.607392236793448e-5	4.3834040002634066e-5	-3.590622650787277e-5	7.164845948813622e-5	0.00016547886067327626	0.0008939849545665792	0.0012878533906837057
2.3130994878289908	3.244150502041524e-5	0.8840188958594679	-3.005613880606622	-2.1137318510775267	0.7030152935852141	0.6583071140192845	-0.8026609157294575	-0.734215822066148	1.5459218036711952	0.2557614360923478	-2.8072550385268342	-1.5518132975789156	-0.005055258711353443	-0.9999864388853567	0.0007093390327253184	-8.799144403485917e-6	-2.7154326357978817e-5	3.3008396511613155e-5	-2.703886251885606e-5	5.39723546505027e-5	0.00012480884486405493	0.0006730653651835677	0.0009702095955190182
2.6264880124984646	3.358106287074838e-5	0.882655165715153	-3.318999237652526	-2.1135408270350693	0.7030129253439596	0.6582997999766288	-0.8026520235314732	-0.7342231061607479	1.5459363454781123	0.2557950791534402	-2.8070737344391503	-1.5515518849064671	-0.0037036562459266376	-0.9999928147968207	0.0005177766778202829	-6.415044020841464e-6	-1.9829313724551216e-5	2.411204585454114e-5	-1.975164591338536e-5	3.9437494155021985e-5	9.128935013003545e-5	0.0004915795596436384	0.0007089863436788232
2.9728927028969574	3.4559892465995866e-5	0.8815676498858108	-3.665402133788243	-2.1133889960955976	0.7030110450684367	0.6582939844207155	-0.8026449510709629	-0.7342288996722278	1.5459479144964539	0.2558218685578499	-2.806929555259933	-1.5513438974744655	-0.0026230578439775196	-0.9999964967937593	0.00036563496294009907	-4.525648155563032e-6	-1.4007348181102781e-5	1.7037141656325026e-5	-1.3956306981015826e-5	2.7872592838977602e-5	6.456989403586991e-5	0.00034729340157814317	0.0005011135452773132
3.3518776462590583	3.5374624341959626e-5	0.8807374999328252	-4.04438615767221	-2.1132733961071946	0.703009614714106	0.6582895553256359	-0.802639563462257	-0.73423331305423	1.5459567293708456	0.2558422945353343	-2.8068197370084285	-1.5511854139348402	-0.0017965631016315807	-0.9999984645788359	0.0002498691801961477	-3.090444306397103e-6	-9.574800474809277e-6	1.1648209789270778e-5	-9.541939848816363e-6	1.9059987939569147e-5	4.418061640078108e-5	0.00023741712715595348	0.0003426933681501817
3.7661230316319934	3.604178517753077e-5	0.8801258104786551	-4.458631130368489	-2.113188383022243	0.7030085635085197	0.6582862974239544	-0.802635599798881	-0.7342365600037917	1.5459632155608238	0.25585733215972717	-2.806738951412671	-1.551068792242124	-0.0011866779428738913	-0.9999994453082348	0.00016477363566040894	-2.0368333898835435e-6	-6.31516842865427e-6	7.683880227382606e-6	-6.294495960620395e-6	1.2574962329503111e-5	2.9160996649492335e-5	0.00015660227748084244	0.00022610398496218108
4.219268914482413	3.657969973198038e-5	0.8796913439654315	-4.911776875393947	-2.11312808636014	0.7030078182836614	0.658283986345394	-0.8026327876983311	-0.734238863630713	1.545967817893871	0.25586800618586547	-2.806681640504546	-1.550986039206424	-0.0007530399558468164	-0.9999998991681047	0.00010443887289911923	-1.2904997315262198e-6	-4.003285415174001e-6	4.8714683390696645e-6	-3.990638538685812e-6	7.973181119803484e-6	1.8495195867440758e-5	9.92776986652996e-5	0.00014336611313669865
4.718333932239866	3.7011456306552746e-5	0.8793936327847813	-5.410841896535534	-2.113086810596365	0.7030073083168364	0.658282404130455	-0.8026308622915983	-0.734240440899204	1.5459709693313957	0.25587531709630723	-2.806642402502131	-1.5509293727255093	-0.0004556812548047543	-1.0000000934318765	6.314681217264008e-5	-7.800595960182347e-7	-2.420724605333063e-6	2.94592685958083e-6	-2.4132704022653075e-6	4.821984181165306e-6	1.118777012297216e-5	6.00337927616894e-5	8.670616792890383e-5
5.2751455854905664	3.736048563348167e-5	0.8791974026620962	-5.967653625316809	-2.113059623335954	0.7030069724934166	0.6582813618864716	-0.8026295938963087	-0.7342414799554428	1.545973045525321	0.2558801344383375	-2.8066165546931443	-1.550892039668524	-0.0002595884216759081	-1.000000169456974	3.5953171822427786e-5	-4.4405122400466006e-7	-1.3783445875580493e-6	1.677478112966952e-6	-1.3741746354902283e-6	2.745885817987607e-6	6.371780692773181e-6	3.4183653218542436e-5	4.9375670933036594e-5


==> Figures_journal/SG11_trajectory/SG11_trajectory.txt <==
0.0	0.5	0.98	2.13	0.02	1.98	0.02
0.01	0.4147104822674634	0.9751911068207038	2.117096221120038	0.03228988121529806	1.8645900642213524	0.12260193147608114
0.02	0.316053620972307	0.9728545622487709	2.106723824416749	0.03971578394021553	1.7851626870958397	0.1814728487787956
0.03	0.21271950026752395	0.9726503021276384	2.0982311089703303	0.04305955745486617	1.731346261964018	0.20461952108418704
0.04	0.11205805297229376	0.9742092925495984	2.091046748822178	0.04311773720593799	1.6949048737753	0.19987722073510536
0.05	0.0199985022264706	0.9771503575411052	2.0847058069778175	0.040695587934603275	1.6696346769612325	0.17486926204190106
0.06	-0.0589559603449952	0.9811015745420705	2.078865443849686	0.036578828568456526	1.6511959987287528	0.13678353209669925
0.07	-0.12165817487776388	0.9857177977815073	2.073303858073539	0.031497283497425074	1.6368376786792544	0.0920901593838784
0.08	-0.16619470229945832	0.9906907092207787	2.0679034828979637	0.026094165425479047	1.625036238604344	0.04631546846222005
0.09	-0.19173897559903835	0.9957521605484065	2.0626239619423488	0.02090833561639873	1.6151053344215576	0.003930739882899891
0.1	-0.19840015041065648	1.0006736304709674	2.0574715399982315	0.01636991238735453	1.6068321004937487	-0.031645327731808434
0.11	-0.18707679821651083	1.005264586967354	2.052470405281193	0.012805177328395236	1.6001803824260938	-0.05796795153933384
0.12	-0.1593160020527692	1.0093714239199019	2.0476396530124266	0.010445535074934328	1.5950805015671705	-0.07345735820020735
0.13	-0.11717461863381348	1.012877341874066	2.0429778015854145	0.0094364640852576	1.591308737721736	-0.07729418174189556
0.14	-0.0630800346226864	1.015702585890645	2.0384554367255707	0.009844645020286548	1.5884485957257	-0.06933390482786658
0.15	0.00030908651721809553	1.0178040419002112	2.0340154930354366	0.011663622482221768	1.585918612498386	-0.05003665577959996
0.16	0.07023789055753078	1.0191733178048217	2.0295797859489184	0.014819692722561752	1.5830464623228457	-0.020397779552307486
0.17	0.1439796438981134	1.0198329364256964	2.0250596977468307	0.019179923048933192	1.5791662597299527	0.018136627775366627
0.18	0.2189424313325043	1.0198308867129864	2.020368535132149	0.02456344960478119	1.573716055771997	0.06377819334574888
0.19	0.2927533055325874	1.0192342553018696	2.0154331407820876	0.030755942529975582	1.5663162052850725	0.11452701650592884
0.2	0.3633181041917105	1.0181228318384477	2.0102028572487205	0.03752594433295231	1.5568160603423635	0.16831325128324262
0.21	0.4288583428237617	1.0165834440480082	2.0046547534883867	0.044641111914659644	1.5453046493348392	0.22313291239293304
0.22	0.48792886190840834	1.0147054536220521	1.998794892403634	0.05188237751957634	1.5320885159398798	0.2771617578413554
0.23	0.5394208549349915	1.012577492281654	1.9926561247984451	0.05905457104438052	1.5176450777194967	0.3288360206192413
0.24	0.5825546733961172	1.0102852576437809	1.986293321448402	0.06599284778161292	1.5025620913915625	0.3768957688493529
0.25	0.6168658478930202	1.0079100640009935	1.9797770923724916	0.07256506523095836	1.4874734305023023	0.42039341276394265
0.26	0.6421865701099738	1.0055278350735322	1.9731869605240562	0.07867085768182268	1.4729993126112568	0.45867477189003464
0.27	0.658623803596762	1.003208288171089	1.9666047546142655	0.0842384859018225	1.4596963794699809	0.49134255767714524
0.28	0.6665344116650239	1.0010141484182924	1.9601087510355661	0.08922059958767668	1.448020430867061	0.5182122705655932
0.29	0.6664972525823988	0.9990003200712672	1.953768885807582	0.09358990251340227	1.4383025818744668	0.5392689350537198
0.3	0.6592820630910157	0.9972130172359397	1.9476431986525933	0.09733543329223256	1.4307382671210407	0.5546305118482476
0.31	0.6458150759752634	0.995688914526496	1.941775561009026	0.100459844976988	1.425387741135879	0.5645209000212604
0.32	0.6271416261288961	0.994454417467591	1.936194661999072	0.10297774812839809	1.4221863113841517	0.5692527116708359
0.33	0.6043864158331205	0.9935251701159543	1.9309141628259043	0.10491492297771854	1.4209622922371297	0.5692178597065368
0.34	0.5787125486922412	0.9929059108474163	1.9259338686185723	0.10630803884609362	1.4214604630911927	0.5648826884133736
0.35	0.5512808096943649	0.9925907569125194	1.9212417060107372	0.10720445688564967	1.4233686363638134	0.5567839808687368
0.36	0.5232108851330203	0.9925639496933055	1.9168162431560678	0.10766173027802577	1.4263448556216232	0.54552262191651
0.37	0.49554623024467487	0.9928010357137687	1.9126294592663793	0.10774653142788437	1.4300428424283473	0.5317527619461873
0.38	0.469224095629596	0.9932704058296413	1.9086494742071465	0.10753289280941294	1.4341336578913015	0.5161656993067469
0.39	0.44505185449454265	0.993935077545102	1.9048429888722336	0.10709980728792991	1.4383221370336357	0.4994690399678563
0.4	0.4236903012637245	0.9947545888600322	1.9011772579832935	0.10652836135823787	1.4423574106185988	0.48236272602673685
0.41	0.4056440974458544	0.9956868762822473	1.8976215050858172	0.10589865041191662	1.446037619632493	0.46551409250307524
0.42	0.3912590945460679	0.9966900295545393	1.8941477778962694	0.1052867444963169	1.4492096119844007	0.44953419547191037
0.43	0.3807259105841861	0.9977238437050289	1.8907313154694276	0.10476194543386372	1.4517648820006324	0.4349573483573747
0.44	0.37408889242795684	0.99875111825567	1.8873505469214424	0.10438451854953677	1.4536332207715439	0.4222252604468545
0.45	0.37125945727127313	0.9997386790207282	1.8839868612159298	0.10420401293308562	1.4547754979827383	0.41167655213552695
0.46	0.37203275358751675	1.00065811781256	1.8806242813897154	0.10425821775040012	1.4551767495949566	0.4035418479445011
0.47	0.37610659230167814	1.001486259725782	1.8772491511929823	0.10457274711334162	1.4548403807039392	0.3979441892245121
0.48	0.38310165568396876	1.0022053776811053	1.8738499057884708	0.10516120547868665	1.4537838917460302	0.39490418485112305
0.49	0.3925820798580628	1.0028031809627007	1.870416959131867	0.10602585841805758	1.4520361694015598	0.39434911634110376
0.5	0.40407561739203707	1.003272609570571	1.8669427056661778	0.10715871697102887	1.4496360996264055	0.3961251053284906
0.51	0.4170927135251163	1.0036114696079468	1.8634216075165695	0.10854293499694787	1.4466320835591158	0.40001141096457854
0.52	0.4311439660617731	1.00382194656683	1.8598503226606682	0.11015441602122245	1.4430819701862245	0.40573593393081814
0.53	0.4457555779526869	1.0039100331185955	1.8562278246594046	0.11196352807499473	1.4390529480087029	0.4129910529028728
0.54	0.46048254609017186	1.0038849057780026	1.852555468885033	0.11393683181720671	1.4346210358707046	0.4214490059563377
0.55	0.4749194523430867	1.003758280863938	1.8488369711771413	0.11603873857186434	1.4298699503780383	0.4307761503066393
0.56	0.48870882823490713	1.003543775098789	1.8450782795263958	0.11823303018975494	1.4248892748575384	0.4406455827703436
0.57	0.5015471498755633	1.0032562906215154	1.841287334868215	0.1204841907503324	1.4197719885239448	0.45074777030992136
0.58	0.5131885838533395	1.0029114388177423	1.8374737310501237	0.12275851936549154	1.4146115180502523	0.4607990103885312
0.59	0.5234466501067037	1.0025250127313141	1.833648294983113	0.1250250118805308	1.4094985389679928	0.47054769937935187
0.6	0.5321939975710175	1.0021125141885638	1.829822615101717	0.12725601541424972	1.404517780273131	0.4797785205191143
0.61	0.5393605061581087	1.0016887392081988	1.8260085494330438	0.12942767214288564	1.3997450769370894	0.48831476104002575
0.62	0.5449299388354829	1.0012674236598933	1.822217744225236	0.13152017690150125	1.3952448796273769	0.49601902748882826
0.63	0.5489353732249989	1.0008609502086738	1.8184611908935306	0.13351787708171858	1.3910683779305606	0.5027926504317107
0.64	0.5514536447948285	1.0004801170572564	1.814748843841877	0.1354092434796942	1.3872523318132004	0.5085740604333271
0.65	0.5525990348812176	1.000133968589432	1.8110893153444774	0.13718673818951255	1.3838186435754365	0.5133363857900299
0.66	0.5525164364949616	0.9998296874790881	1.807489656843363	0.1388466015105018	1.3807746449595308	0.5170844793401754
0.67	0.551374227345801	0.9995725471030352	1.8039552294305257	0.1403885751006812	1.3781140261948983	0.5198515350954908
0.68	0.5493570740038833	0.9993659219879875	1.800489660301866	0.14181557447287033	1.3758182970323865	0.5216954155159369
0.69	0.5466588794019817	0.9992113527808342	1.7970948771223807	0.14313332059923847	1.3738586469695264	0.5226947784505193
0.7	0.5434760704718442	0.9991086607581587	1.7937712085963737	0.14434993857663247	1.372198061417979	0.5229450746589988
0.71	0.5400014010023609	0.9990561054586788	1.7905175372840267	0.1454755307078031	1.370793552451913	0.5225544794149016
0.72	0.5364184181325042	0.9990505777450346	1.7873314898019075	0.14652173181822029	1.369598374884642	0.5216398233517641
0.73	0.5328967099350951	0.9990878196162616	1.7842096498514606	0.14750125573635703	1.3685641183258266	0.52032259464987
0.74	0.5295880175859684	0.9991626615084331	1.7811477808209302	0.14842744314706574	1.3676425908179537	0.5187250928093791
0.75	0.5266232603058382	0.9992692676925967	1.7781410467189227	0.1493138220616546	1.3667874367260766	0.5169668200994264
0.76	0.5241104864041926	0.9994013807084702	1.775184222611319	0.15017369261697833	1.3659554580232791	0.5151611977776229
0.77	0.5221337307680154	0.9995525565138468	1.7722718882446256	0.15101974762955367	1.365107631742649	0.5134126889033094
0.78	0.5207527297742225	0.9997163831151664	1.7693986008986762	0.15186373924297178	1.3642098354931123	0.5118143979184665
0.79	0.520003419768912	0.9998866767667399	1.7665590455207363	0.15271620020160143	1.3632333066909343	0.5104462000090176
0.8	0.5198991256833385	1.0000576512843549	1.7637481617438604	0.15358622592188792	1.3621548694203836	0.5093734321158149
0.81	0.5204323323755567	1.000224057514434	1.7609612484526118	0.15448132082984525	1.3609569661157133	0.5086461542513482
0.82	0.5215769229309202	1.0003812914433967	1.758194047162428	0.1554073096261907	1.359627530506628	0.5082989665166774
0.83	0.5232907649323569	1.000525470759795	1.7554428057130234	0.15636831142939578	1.3581597347667822	0.5083513455371845
0.84	0.5255185272477735	1.0006534808427	1.7527043237520559	0.15736677232052954	1.3565516387851235	0.5088084454605555
0.85	0.5281946154657778	1.0007629921101022	1.7499759813184939	0.15840354980938937	1.3548057640814282	0.5096622941964984
0.86	0.5312461228678497	1.0008524514114288	1.7472557516345846	0.15947804123237216	1.352928610029557	0.5108933056768319
0.87	0.5345957050251958	1.0009210506876824	1.7445421990614314	0.16058834711977663	1.3509301262879019	0.5124720237584851
0.88	0.5381642989651595	1.0009686764622123	1.7418344631159046	0.16173146012870146	1.3488231529125252	0.5143610127687117
0.89	0.541873621628294	1.0009958438852211	1.73913222950539	0.1629034701855539	1.3466228385129824	0.516516813095111
0.9	0.5456483964344888	1.0010036190655407	1.7364356893075799	0.16409977694786823	1.3443460467679598	0.5188918869367944
0.91	0.5494182706731495	1.000993533302787	1.733745487668838	0.16531530150894866	1.3420107622343405	0.5214364886487282
0.92	0.5531193996691298	1.0009674926181253	1.7310626636822533	0.16654469032407984	1.339635507273041	0.524100405073371
0.93	0.5566956859672674	1.0009276856964309	1.7283885833885995	0.16778250554508542	1.337238782667719	0.5268345230748299
0.94	0.5600996729038367	1.0008764930200473	1.7257248680783364	0.16902339722254953	1.3348385448103093	0.5295921934163162
0.95	0.5632931017144354	1.00081639961414	1.7230733202265864	0.17026225409330079	1.3324517319677025	0.5323303714966764
0.96	0.5662471497806189	1.0007499134524072	1.7204358494457672	0.17149433085482074	1.3300938510280202	0.5350105258306491
0.97	0.5689423746377598	1.0006794911981618	1.7178144007792042	0.1727153508938268	1.3277786342742963	0.5375993141765565
0.98	0.571368393973168	1.0006074725894833	1.7152108874878984	0.17392158435347654	1.3255177732687993	0.5400690346938353
0.99	0.5735233361103512	1.0005360244232804	1.7126271302142828	0.1751099021832503	1.3233207340240525	0.542397865436636
1.0	0.5754130984346807	1.000467094754616	1.7100648040605397	0.17627780741976096	1.3211946545016515	0.5445699099292058
1.01	0.5770504529221032	1.0004023776081243	1.7075253947203577	0.17742344540612973	1.3191443223459522	0.5465750696649286
1.02	0.5784540384806244	1.0003432881999768	1.705010164378646	0.178545594991281	1.3171722278309805	0.5484087663324012
1.03	0.5796472793046309	1.0002909483928415	1.702520127668311	0.17964364298218985	1.3152786844409408	0.5500715376327141
1.04	0.5806572668972946	1.00024618185903	1.7000560375729636	0.1807175442639086	1.3134620074778534	0.5515685308416897
1.05	0.5815136410228606	1.000209518209531	1.697618380806972	0.18176777007825284	1.3117187396504961	0.552908918020236
1.06	0.5822475016959319	1.0001812051630492	1.6952073819041311	0.18279524697329855	1.3100439117867433	0.554105256091431
1.07	0.5828903805349271	1.0001612276826817	1.6928230150122314	0.18380128891162223	1.3084313266102525	0.5551728139759982
1.08	0.5834732955533716	1.0001493329016995	1.6904650222271407	0.1847875249600699	1.3068738538791151	0.5561288876601225
1.09	0.5840259088834971	1.0001450595929353	1.688132937202765	0.18575582488384487	1.3053637260030198	0.5569921225143385
1.1	0.5845758021668116	1.0001477709119424	1.685826112740393	0.18670822482862184	1.303892824449911	0.5577818603682806
1.11	0.5851478795772018	1.000156689159301	1.6835437510826103	0.1876468551001245	1.302452948699119	0.5585175268119459
1.12	0.5857639037993557	1.0001709313591647	1.681284935703031	0.18857387184230362	1.3010360610862506	0.5592180719546238
1.13	0.5864421658983222	1.0001895445358036	1.6790486634833905	0.18949139417494545	1.2996345025173228	0.5599014754515035
1.14	0.5871972860099438	1.000211539682173	1.6768338762935273	0.19040144808447174	1.2982411756177168	0.5605843240552393
1.15	0.5880401382361713	1.000235923548024	1.6746394911275841	0.19130591807457792	1.2968496933598872	0.5612814673217816
1.16	0.58897789010465	1.000261727523956	1.6724644280936494	0.1922065072833765	1.2954544925399958	0.5620057544573513
1.17	0.5900141445297957	1.0002880330553907	1.6703076356978346	0.19310470647195302	1.2940509126130473	0.5627678527325777
1.18	0.5911491703779266	1.0003139931801355	1.6681681130019554	0.19400177199487412	1.2926352413435749	0.5635761454765217
1.19	0.5923802065031717	1.0003388499396098	1.6660449283639824	0.19489871258587893	1.291204729486868	0.5644367054741688
1.2	0.5937018234610846	1.0003619475619487	1.663937234590239	0.19579628454067044	1.2897575772966938	0.5653533376907889
1.21	0.595106326989014	1.0003827414505402	1.6618442804367064	0.1966949946615712	1.2882928960750124	0.5663276836920118
1.22	0.5965841876892719	1.0004008031322769	1.6597654184946222	0.19759511014864026	1.2868106482680106	0.5673593789293915
1.23	0.5981244821387681	1.0004158214222325	1.6577001095816826	0.19849667448574673	1.285311569777303	0.5684462532654764
1.24	0.5997153317809265	1.0004276001451475	1.655647923835359	0.19939952827737198	1.2837970782215582	0.5695845646978204
1.25	0.6013443273653916	1.0004360528186231	1.6536085387693464	0.20030333394201735	1.2822691708660492	0.5707692561908694
1.26	0.602998928319652	1.0004411947485445	1.6515817346079202	0.20120760315886935	1.2807303158460965	0.5719942258078776
1.27	0.6046668281919435	1.000443133014596	1.6495673872556122	0.20211172599216706	1.2791833401530268	0.5732526009095625
1.28	0.6063362791302627	1.000442054834775	1.6475654592915998	0.20301500067660122	1.2776313176376133	0.5745370079943579
1.29	0.6079963702046918	1.000438214793875	1.6455759893989441	0.20391666313214898	1.2760774600186808	0.5758398307487326
1.3	0.6096372561791528	1.000431921403423	1.6435990806478176	0.20481591538222635	1.2745250135688446	0.5771534499993269
1.31	0.6112503350507491	1.0004235234323804	1.641634888050051	0.20571195216792212	1.272977163794422	0.5784704604518148
1.32	0.6128283742635365	1.0004133964105657	1.6396836057896016	0.2066039851782729	1.2714369500378346	0.5797838603197201
1.33	0.6143655869371243	1.000401929662364	1.6377454545107548	0.20749126444673996	1.2699071915177946	0.5810872111455306
1.34	0.6158576607025495	1.0003895141788177	1.6358206690139958	0.2083730965924461	1.268390425896787	0.582374766257571
1.35	0.6173017428077022	1.000376531583458	1.6339094866700339	0.20924885970821777	1.266888861034992	0.5836415673680221
1.36	0.6186963860111336	1.000363344392709	1.6320121368166145	0.21011801481239797	1.2654043401704234	0.5848835097698645
1.37	0.6200414604371758	1.00035028771725	1.6301288313526905	0.21098011388564783	1.2639383203669943	0.5860973774226738
1.38	0.6213380370167799	1.0003376624975773	1.6282597566919654	0.21183480460606238	1.2624918637064286	0.5872808499208546
1.39	0.6225882483939752	1.0003257303163156	1.626405067184552	0.21268183197491441	1.2610656403761327	0.5884324839095151
1.4	0.6237951332396614	1.000314709783572	1.6245648800641324	0.2135210370892054	1.259659942536789	0.5895516719415694
1.41	0.6249624698698878	1.0003047744445857	1.6227392719244544	0.21435235337713543	1.258274707604012	0.5906385821496138
1.42	0.6260946046492352	1.0002960521340782	1.62092827669546	0.21517580062661004	1.2569095495103701	0.5916940821011476
1.43	0.6271962805771139	1.000288625650527	1.6191318850316185	0.21599147720115858	1.2555637962651567	0.5927196506106226
1.44	0.6282724706572977	1.000282534614378	1.6173500450056235	0.2167995508154524	1.2542365322243014	0.5937172809585212
1.45	0.6293282202503747	1.000277778349341	1.615582663969125	0.21760024825895763	1.252926643435871	0.5946893789896287
1.46	0.6303685019497458	1.000274319610902	1.6138296114196298	0.21839384444936297	1.2516328644836707	0.5956386593765045
1.47	0.6313980858280462	1.0002720889797545	1.6120907226996377	0.21918065117806582	1.250353825362039	0.5965680430591944
1.48	0.6324214272101715	1.0002709897373703	1.610365803347892	0.2199610058832592	1.2490880970568243	0.5974805585498408
1.49	0.6334425734409147	1.000270903043976	1.6086546339206858	0.2207352607551268	1.2478342346685767	0.598379249441097
1.5	0.6344650904844849	1.0002716932484816	1.6069569751064432	0.2215037724406108	1.2465908170931919	0.5992670900795083
1.51	0.6354920095429606	1.000273213170342	1.6052725729634083	0.22226689257600146	1.2453564824642684	0.6001469109687083
1.52	0.6365257932998658	1.0002753092098142	1.6036011641237984	0.22302495933069014	1.2441299587632515	0.6010213350468975
1.53	0.6375683209042136	1.0002778261618255	1.6019424808242113	0.22377829010081288	1.2429100891957068	0.6018927255828208
1.54	0.6386208903652199	1.0002806116284606	1.6002962556399412	0.22452717544704853	1.2416958521181451	0.6027631460442634
1.55	0.6396842367040635	1.0002835199456244	1.5986622258201644	0.2252718743298155	1.2404863754628088	0.6036343319505947
1.56	0.6407585638952769	1.0002864155607427	1.5970401371411822	0.22601261065320974	1.2392809457709955	0.6045076743743433
1.57	0.6418435884293817	1.0002891758201236	1.595429747216324	0.22674957109071023	1.2380790120866785	0.6053842144574225
1.58	0.6429385922329925	1.0002916931445918	1.5938308282213725	0.22748290413376648	1.2368801850730426	0.6062646480731357
1.59	0.6440424826271606	1.0002938765911351	1.5922431690140884	0.22821272027520245	1.2356842318132792	0.607149339557367
1.6	0.6451538570444679	1.0002956528144826	1.5906665766437176	0.22893909321799466	1.2344910668229123	0.6080383432969391
1.61	0.6462710702864555	1.0002969664583157	1.5891008772636581	0.22966206197999867	1.2333007398616729	0.6089314318419135
1.62	0.6473923022400836	1.0002977800192598	1.587545916475996	0.23038163375160345	1.2321134211679248	0.6098281291464227
1.63	0.6485156241689324	1.000298073236386	1.5860015591484884	0.23109778735752357	1.2309293847442524	0.6107277475456415
1.64	0.6496390619048703	1.0002978420672906	1.584467688755499	0.23181047717057443	1.2297489903208214	0.6116294270987043
1.65	0.6507606545057586	1.0002970973166239	1.582944206301784	0.23251963732813133	1.2285726645990565	0.612532175997657
1.66	0.6518785071945457	1.0002958629868046	1.581431028894647	0.23322518610667686	1.2274008823479905	0.6134349108274056
1.67	0.6529908376677285	1.0002941744220746	1.579928088034283	0.233927030318884	1.2262341478793999	0.6143364955803755
1.68	0.6540960151272711	1.000292076315205	1.5784353276926706	0.23462506961114601	1.2250729773671252	0.6152357784763424
1.69	0.6551925916484646	1.000289620643638	1.5769527022512255	0.23531920055352776	1.2239178824132897	0.6161316257869767
1.7	0.6562793257315098	1.0002868645972829	1.5754801743647804	0.2360093204301025	1.2227693551959342	0.617022952021432
1.71	0.657355198110209	1.000283868554957	1.5740177128158943	0.23669533065414305	1.2216278554622924	0.6179087459872985
1.72	0.6584194201073482	1.0002806941599058	1.5725652904184402	0.23737713975049018	1.2204937995564544	0.6187880924059185
1.73	0.6594714349908013	1.0002774025371064	1.5711228820223258	0.23805466586482013	1.2193675515990807	0.6196601889115914
1.74	0.6605109129356224	1.0002740526873488	1.5696904626641124	0.23872783877626078	1.2182494168677713	0.6205243584071667
1.75	0.661537740307011	1.0002707000851987	1.5682680059004015	0.23939660140506272	1.2171396373648997	0.6213800568728098
1.76	0.6625520040679475	1.0002673955001427	1.5668554823529084	0.24006091082128161	1.2160383895020488	0.6222268768377285
1.77	0.6635539721864773	1.0002641840520596	1.5654528584855736	0.240720738774335	1.2149457837743487	0.6230645468316078
1.78	0.6645440709319292	1.0002611045049885	1.5640600956259814	0.24137607177364362	1.2138618662585312	0.623892927203706
1.79	0.6655228599554088	1.0002581887963102	1.5626771492356022	0.24202691076003133	1.2127866217325107	0.6247120027612358
1.8	0.6664910060246826	1.000255461792589	1.561303968426394	0.24267327041447323	1.2117199781895651	0.625521872718785
1.81	0.6674492562420957	1.0002529412581624	1.5599404957149732	0.24331517815605785	1.2106618125025854	0.6263227384764646
1.82	0.668398411518827	1.0002506380175629	1.5585866669993766	0.24395267288554845	1.2096119569801873	0.627114889762587
1.83	0.6693393009930398	1.0002485562897865	1.5572424117391042	0.2445858035316157	1.2085702065590294	0.6278986896630018
1.84	0.6702727579931541	1.000246694169738	1.5559076533152651	0.2452146274570185	1.2075363263813028	0.6286745590423453
1.85	0.6711995980513229	1.0002450442305717	1.5545823095449602	0.24583920878032098	1.2065100595188176	0.6294429608310239
1.86	0.6721205993742502	1.0002435942199026	1.553266293322277	0.24645961666588728	1.2054911346221175	0.6302043846123313
1.87	0.6730364860726422	1.0002423278223451	1.5519595133568551	0.24707592363137082	1.2044792732934664	0.6309593318986848
1.88	0.6739479143485837	1.000241225461989	1.5506618749813597	0.24768820391637134	1.2034741970100054	0.6317083024278652
1.89	0.6748554617426408	1.000240265119672	1.549373280999827	0.2482965319503781	1.2024756334507867	0.632451781753044
1.9	0.6757596194521939	1.0002394231418317	1.5480936325502999	0.24890098095196414	1.2014833221104846	0.6331902303407732
1.91	0.6766607876532835	1.0002386750200645	1.5468228299571114	0.24950162168495557	1.2004970191112212	0.6339240743332495
1.92	0.6775592736755696	1.0002379961230394	1.5455607735505468	0.2500985213905621	1.1995165011548017	0.6346536980693982
1.93	0.6784552928219119	1.0002373623655914	1.5443073644346392	0.25069174290795265	1.1985415685856797	0.6353794384041035
1.94	0.6793489715716177	1.0002367508028258	1.5430625051869462	0.25128134398957946	1.1975720475614944	0.6361015808130682
1.95	0.6802403528668102	1.0002361401401814	1.5418261004773974	0.25186737681177934	1.1966077913520916	0.6368203572243177
1.96	0.6811294031562949	1.0002355111533485	1.5405980575964466	0.252449887676222	1.1956486808079407	0.6375359454792615
1.97	0.6820160208459382	1.0002348470150677	1.5393782868862678	0.25302891689250834	1.1946946240601155	0.638248470286158
1.98	0.6829000458041389	1.000234133528545	1.5381667020718006	0.2536044988285323	1.1937455555274923	0.6389580055043034
1.99	0.6837812695742257	1.0002333592697457	1.5369632204914232	0.2541766621119455	1.1928014343186863	0.6396645775762487
2.0	0.6846594459582428	1.000232515643026	1.5357677632297053	0.2547454299635365	1.1918622421245977	0.6403681699113347
2.01	0.6855343016579957	1.0002315968563391	1.5345802551568806	0.25531082064182936	1.1909279807014848	0.641068728018265
2.02	0.6864055466825458	1.000230599824069	1.5334006248821033	0.2558728479766033	1.189998669048739	0.6417661651788074
2.03	0.6872728842669027	1.0002295240066268	1.5322288046290637	0.25643152196902047	1.1890743403830233	0.6424603684620005
2.04	0.6881360200824899	1.0002283711967648	1.5310647300438132	0.256986849436313	1.1881550390069073	0.6431512048874982
2.05	0.6889946705586057	1.000227145263108	1.5299083399456475	0.25753883467979943	1.1872408171643465	0.6438385275601379
2.06	0.6898485701725344	1.0002258518614766	1.5287595760322574	0.25808748015640065	1.1863317319674076	0.6445221816151296
2.07	0.6906974776072461	1.0002244981246704	1.5276183825509204	0.2586327871353191	1.1854278424700924	0.6452020098317246
2.08	0.6915411807151682	1.0002230923408724	1.526484705947194	0.25917475632379955	1.1845292069538347	0.6458778577963691
2.09	0.6923795002634284	1.0002216436302016	1.5253584945021643	0.25971338844818825	1.1836358804779958	0.6465495785192066
2.1	0.6932122924707993	1.0002201616281434	1.5242396979686648	0.26024868477895535	1.1827479127369354	0.6472170364312012
2.11	0.6940394503752106	1.0002186561836017	1.523128267215926	0.2607806475907898	1.1818653462540136	0.6478801107112057
2.12	0.6948609041014053	1.0002171370783075	1.522024153891233	0.2613092805514567	1.1809882149307758	0.6485386979157475
2.13	0.6956766201202135	1.000215613773058	1.5209273101058527	0.26183458903561263	1.1801165429585458	0.649192713905353
2.14	0.6964865996088543	1.0002140951850904	1.5198376881512214	0.2623565803620941	1.179250344089499	0.6498420950802098
2.15	0.6972908760361014	1.0002125894996592	1.51875524025007	0.2628752639553692	1.1783896212549094	0.6504867989553594
2.16	0.6980895121037402	1.0002111040177752	1.5176799183458478	0.2633906514336576	1.1775343665108506	0.6511268041189932
2.17	0.6988825961831672	1.00020964504094	1.5166116739325755	0.2639027566279921	1.176684561284184	0.6517621096307549
2.18	0.6996702383889222	1.0002082177924498	1.5155504579257946	0.26441159553828253	1.1758401768846796	0.6523927339292757
2.19	0.7004525664227785	1.0002068263738935	1.5144962205739934	0.26491718623341487	1.1750011752460119	0.653018713322839
2.2	0.7012297213135031	1.0002054737556856	1.513448911410082	0.2654195487017846	1.1741675098613307	0.6536401001310624
2.21	0.7020018531836892	1.0002041617979744	1.5124084792396373	0.2659187046622247	1.1733391268650029	0.6542569605704253
2.22	0.702769117147662	1.0002028912989185	1.5113748721631084	0.26641467734335855	1.1725159662216753	0.6548693724579312
2.23	0.7035316694367093	1.0002016620667227	1.5103480376283789	0.2669074912399279	1.1716979629822992	0.6554774228090647
2.24	0.7042896638345797	1.0002004730113192	1.5093279225094092	0.26739717185476264	1.1708850485674036	0.6560812054042116
2.25	0.7050432484889703	1.0001993222515746	1.5083144732064897	0.26788374543442856	1.1700771520416238	0.6566808183900169
2.26	0.7057925631495421	1.0001982072337954	1.5073076357634267	0.26836723870612755	1.169274201346471	0.6572763619759993
2.27	0.7065377368672477	1.0001971248574413	1.5063073559969444	0.26884767862263403	1.168476124462612	0.6578679362782411
2.28	0.707278886175882	1.0001960716040996	1.5053135796337016	0.2693250921213333	1.1676828504767693	0.6584556393544048
2.29	0.7080161137598149	1.000195043665992	1.5043262524504544	0.269799505902466	1.1668943105334417	0.6590395654645904
2.3	0.7087495075999398	1.0001940370706994	1.5033453204132845	0.2702709462306737	1.1661104386564445	0.6596198035833677
2.31	0.7094791405779987	1.000193047799178	1.5023707298121682	0.2707394387629889	1.1653311724299409	0.6601964361796308
2.32	0.7102050705091225	1.0001920718945567	1.5014024273876134	0.2712050084054267	1.1645564535332102	0.6607695382723717
2.33	0.7109273405638638	1.0001911055596853	1.5004403604465768	0.2716676791994054	1.1637862281277624	0.6613391767624818
2.34	0.7116459800342138	1.0001901452418742	1.49948447696542	0.27212747423830874	1.16302044709941	0.6619054100334207
2.35	0.7123610053928144	1.0001891877037445	1.4985347256782025	0.27258441561367197	1.1622590661616246	0.6624682878069428
2.36	0.7130724215925516	1.0001882300795677	1.497591056149099	0.2730385243898129	1.1615020458291818	0.6630278512353202
2.37	0.7137802235511134	1.0001872699168555	1.4966534188282432	0.27348982060507415	1.1607493512738902	0.6635841332066971
2.38	0.7144843977644458	1.000186305203477	1.495721765090902	0.27393832329719037	1.1600009520767474	0.6641371588357832
2.39	0.7151849239959224	1.000185334380848	1.4947960472602448	0.274384050549994	1.1592568218918262	0.6646869461106977
2.4	0.7158817769903517	1.000184356344094	1.4938762186144008	0.27482701955834277	1.1585169380382825	0.6652335066650787
2.41	0.7165749281657947	1.000183370430324	1.4929622333788473	0.2752672467079511	1.157781281037337	0.6657768466440246
2.42	0.7172643472408998	1.0001823763963849	1.492054046705468	0.27570474766671216	1.1570498341110846	0.6663169676328058
2.43	0.7179500037608868	1.0001813743875982	1.4911516146398605	0.27613953748410447	1.1563225826594974	0.6668538676184154
2.44	0.718631868491335	1.0001803648991014	1.490254894078657	0.2765716306953612	1.1555995137311543	0.6673875419558396
2.45	0.7193099146549642	1.0001793487314388	1.489363842718648	0.27700104142730503	1.1548806155018838	0.6679179843135888
2.46	0.7199841189924998	1.0001783269420692	1.4884784189996556	0.2774277835029038	1.1541658767744125	0.6684451875752667
2.47	0.7206544626356965	1.000177300794446	1.4875985820431081	0.27785187054192384	1.1534552865102201	0.6689691446775369
2.48	0.721320931786251	1.0001762717061908	1.4867242915881427	0.27827331605542605	1.1527488334029579	0.6694898493683479
2.49	0.7219835181999196	1.000175241197799	1.4858555079270064	0.2786921335321938	1.1520465055009201	0.6700072968727089
2.5	0.722642219480315	1.0001742108431635	1.484992191841389	0.27910833651556377	1.15134828988415	0.6705214844568695
2.51	0.7232970391914291	1.000173182223046	1.4841343045411488	0.2795219386695194	1.1506541723998314	0.6710324118852192
2.52	0.7239479868018674	1.0001721568824515	1.4832818076067158	0.27993295383328487	1.1499641374577956	0.6715400817675409
2.53	0.7245950774771497	1.0001711362926695	1.4824346629362626	0.28034139606403946	1.1492781678861834	0.6720444997974349
2.54	0.7252383317382814	1.0001701218185506	1.4815928326984538	0.28074727966768476	1.148596244845926	0.6725456748850879
2.55	0.7258777750075179	1.0001691146914462	1.480756279291469	0.28115061921792694	1.1479183478011463	0.6730436191903963
2.56	0.7265134370632204	1.0001681159879812	1.4799249653087074	0.2815514295642465	1.1472444545412688	0.6735383480646193
2.57	0.7271453514258123	1.0001671266147123	1.479098853511384	0.28194972582953615	1.1465745412498105	0.6740298799101414
2.58	0.7277735546968491	1.000166147298562	1.4782779068080434	0.2823455233983979	1.1459085826139874	0.6745182359692834
2.59	0.7283980858724889	1.0001651785827497	1.4774620882408136	0.282738837897238	1.1452465519687274	0.6750034400539684
2.6	0.7290189856514602	1.0001642208278698	1.4766513609781	0.28312968516741954	1.1445884214683295	0.6754855182285456
2.61	0.7296362957560087	1.0001632742176119	1.4758456883132376	0.2835180812327947	1.1439341622788752	0.6759644984582073
2.62	0.7302500582822874	1.0001623387685832	1.4750450336685512	0.2839040422629694	1.1432837447845645	0.6764404102352163
2.63	0.7308603150944983	1.0001614143436257	1.474249360604131	0.2842875845336341	1.142637138801423	0.6769132841945242
2.64	0.731467107274893	1.0001605006679657	1.4734586328306207	0.2846687243852751	1.141994313792067	0.6773831517299244
2.65	0.7320704746389397	1.0001595973475272	1.4726728142252372	0.2850474781814975	1.141355239075816	0.6778500446206689
2.66	0.7326704553225566	1.000158703888744	1.4718918688502396	0.2854238622680808	1.140719884029069	0.678313994677324
2.67	0.7332670854458578	1.0001578197192353	1.47111576097307	0.2857978929337777	1.1400882182715484	0.6787750334143842
2.68	0.7338603988554737	1.0001569442087226	1.4703444550874114	0.28616958637373363	1.1394602118347352	0.6792331917558213
2.69	0.7344504269453024	1.000156076689633	1.4695779159344442	0.286538958656253	1.1388358353096297	0.6796884997783257
2.7	0.7350371985534945	1.0001552164768752	1.4688161085236626	0.2869060256934921	1.1382150599717311	0.6801409864956001
2.71	0.7356207399316678	1.0001543628863603	1.4680589981526557	0.28727080321649656	1.1375978578819512	0.6805906796856611
2.72	0.7362010747811649	1.0001535152518832	1.46730655042533	0.2876333067548801	1.1369842019627723	0.6810376057620208
2.73	0.7367782243493478	1.000152672940076	1.4665587312681585	0.28799355162126383	1.1363740660498158	0.6814817896881593
2.74	0.7373522075782373	1.000151835363217	1.4658155069441408	0.28835155290046577	1.1357674249195737	0.6819232549336929
2.75	0.7379230412971487	1.0001510019897466	1.4650768440642084	0.2887073254433177	1.1351642542945886	0.6823620234697454
2.76	0.738490740450519	1.0001501723524184	1.464342709595929	0.2890608838648742	1.1345645308278234	0.6827981158002184
2.77	0.7390553183520019	1.0001493460540862	1.4636130708694333	0.2894122425466836	1.1339682320684006	0.6832315510250124
2.78	0.7396167869559864	1.0001485227711768	1.4628878955805686	0.2897614156427178	1.1333753364111354	0.6836623469307841
2.79	0.7401751571380074	1.000147702254964	1.462167151791372	0.2901084170884929	1.1327858230325407	0.6840905201044688
2.8	0.7407304389763413	1.0001468843306487	1.4614508079273139	0.2904532606132309	1.1321996718149956	0.6845160860662562
2.81	0.7412826420245202	1.0001460688953547	1.4607388327758484	0.29079595975228767	1.131616863268813	0.6849390594069725
2.82	0.7418317755782747	1.0001452559129256	1.4600311954747114	0.2911365278653679	1.1310373784362644	0.685359453952252
2.83	0.7423778489145134	1.0001444454090929	1.459327865507508	0.2914749781511419	1.1304611988076838	0.68577728290897
2.84	0.7429208715129387	1.0001436374645183	1.4586288126927456	0.29181132366509815	1.129888306229101	0.6861925590233564
2.85	0.743460853250273	1.000142832207281	1.4579340071728153	0.292145577336856	1.1293186828141548	0.6866052947314637
2.86	0.743997804562402	1.000142029804692	1.4572434194015456	0.2924777519872727	1.1287523108603095	0.6870155023012885
2.87	0.7445317365766215	1.000141230454941	1.4565570201316653	0.29280786034457484	1.1281891727717075	0.6874231939630513
2.88	0.7450626612130802	1.0001404343786024	1.4558747804019034	0.2931359150595245	1.127629250988957	0.6878283820270491
2.89	0.7455905912503903	1.0001396418103392	1.455196671524147	0.29346192871900156	1.1270725279288205	0.6882310789840136
2.9	0.7461155403658163	1.0001388529909856	1.454522665071851	0.29378591385785974	1.1265189859326283	0.6886312975907294
2.91	0.7466375231457059	1.0001380681600192	1.4538527328664608	0.2941078829699058	1.1259686072230388	0.6890290509399682
2.92	0.7471565550649778	1.0001372875489154	1.4531868469664133	0.2944278485160809	1.125421373873823	0.6894243525087165
2.93	0.7476726524489181	1.0001365113750877	1.4525249796577608	0.29474582293092105	1.1248772677875511	0.6898172161933669
2.94	0.748185832406914	1.0001357398368285	1.451867103443621	0.2950618186274171	1.1243362706844133	0.6902076563247583
2.95	0.7486961127507982	1.000134973109293	1.4512131910356878	0.2953758479997	1.1237983641006686	0.6905956876672832
2.96	0.7492035119058513	1.0001342113411686	1.4505632153480983	0.2956879234241007	1.123263529393215	0.6909813254085762
2.97	0.7497080488050454	1.0001334546524312	1.4499171494909584	0.2959980572587036	1.1227317477532452	0.6913645851330192
2.98	0.7502097427759958	1.000132703133214	1.4492749667649667	0.29630626184130654	1.12220300022731	0.6917454827827543
2.99	0.7507086134293697	1.000131956843284	1.448636640658507	0.29661254948611226	1.121677267742067	0.6921240346136296
3.0	0.7512046805446396	1.0001312158123776	1.4480021448453073	0.29691693247939466	1.1211545311338516	0.6925002571429273
3.01	0.7516979639583815	1.0001304800415154	1.4473714531820006	0.29721942307444726	1.12063477118208	0.6928741670902524
3.02	0.75218848346	1.0001297495047443	1.4467445397078063	0.2975200334857817	1.1201179686437264	0.6932457813176912
3.03	0.75267625869298	1.0001290241513547	1.446121378645431	0.29781877588271954	1.1196041042892055	0.6936151167681175
3.04	0.7531613090675527	1.0001283039087911	1.4455019444009147	0.29811566238320086	1.1190931589379762	0.6939821904033089
3.05	0.7536436536850079	1.0001275886857404	1.444886211564881	0.2984107050474389	1.1185851134927078	0.6943470191453139
3.06	0.7541233112710871	1.0001268783753656	1.4442741549152374	0.29870391587132217	1.118079948972507	0.6947096198201941
3.07	0.7546003001246755	1.000126172858806	1.4436657494185174	0.2989953067806508	1.1175776465427905	0.6950700091067722
3.08	0.755074638080699	1.000125472008638	1.4430609702315147	0.2992848896258745	1.1170781875415106	0.6954282034918448
3.09	0.7555463424822918	1.0001247756922151	1.4424597927042748	0.2995726761768409	1.116581553503115	0.6957842192300359
3.1	0.756015430166692	1.0001240837749235	1.4418621923821249	0.2998586781184799	1.1160877261781434	0.6961380723106473
3.11	0.756481917466063	1.000123396123179	1.4412681450066749	0.3001429070476519	1.1155966875473222	0.6964897784334481
3.12	0.7569458202154732	1.0001227126071341	1.440677626517924	0.3004253744701475	1.115108419833026	0.6968393529896126
3.13	0.7574071537698097	1.0001220331031149	1.4400906130561657	0.300706091798329	1.1146229055071257	0.6971868110487813
3.14	0.7578659330335247	1.000121357495627	1.4395070809618031	0.3009850703503711	1.114140127292525	0.6975321673558909
3.15	0.7583221724944339	1.0001206856789902	1.4389270067758928	0.3012623213497167	1.113660068162327	0.6978754363324884
3.16	0.7587758862613108	1.0001200175586706	1.4383503672411733	0.30153785592476856	1.113182711336848	0.6982166320820311
3.17	0.759227088109273	1.000119353052116	1.4377771393007144	0.30181168511013284	1.1127080402752059	0.6985557684032702
3.18	0.759675791526289	1.00011869208922	1.4372073000966878	0.3020838198481828	1.11223603866495	0.6988928588070986
3.19	0.7601220097592171	1.0001180346125196	1.436640826970018	0.30235427099051065	1.1117666904110182	0.6992279165350328
3.2	0.7605657558618015	1.000117380576997	1.4360776974582736	0.30262304930041256	1.1112999796215002	0.6995609545822965
3.21	0.7610070427411295	1.0001167299495308	1.435517889292822	0.30289016545586855	1.1108358905918425	0.6998919857232155
3.22	0.7614458832005512	1.0001160827081899	1.4349613803970553	0.3031556300521394	1.1103744077897155	0.7002210225360683
3.23	0.7618822899803201	1.0001154388412803	1.4344081488839444	0.30341945360471084	1.1099155158390532	0.7005480774290377
3.24	0.7623162757941918	1.0001147983461505	1.433858173052091	0.30368164655283764	1.1094591995032386	0.7008731626668891
3.25	0.7627478533608358	1.0001141612279323	1.4333114313828514	0.30394221926254994	1.109005443669876	0.7011962903955116
3.26	0.7631770354310002	1.0001135274982056	1.4327679025378273	0.30420118202942226	1.1085542333364888	0.7015174726651061
3.27	0.7636038348090174	1.000112897173558	1.432227565354556	0.30445854508188	1.1081055535962856	0.7018367214523588
3.28	0.7640282643687322	1.000112270274176	1.4316903988430405	0.304714318583958	1.1076593896259592	0.7021540486796116
3.29	0.7644503370649016	1.0001116468224813	1.431156382183276	0.3049685126374853	1.1072157266753195	0.7024694662314377
3.3	0.7648700659390378	1.0001110268417972	1.430625494721382	0.30522113728455164	1.106774550057837	0.7027829859689803
3.31	0.7652874641200884	1.0001104103551322	1.4300977159659851	0.3054722025095988	1.1063358451431755	0.7030946197410491
3.32	0.7657025448214336	1.0001097973840736	1.4295730255858872	0.3057217182408057	1.105899597351823	0.7034043793923312
3.33	0.7661153213337927	1.000109187947799	1.4290514034071617	0.3059696943514379	1.105465792151045	0.7037122767690618
3.34	0.7665258070141671	1.0001085820622675	1.4285328294097686	0.30621614066109965	1.1050344150524511	0.7040183237217262
3.35	0.766934015272526	1.0001079797395467	1.4280172837254737	0.3064610669363009	1.1046054516114254	0.7043225321052634
3.36	0.7673399595562707	1.0001073809872814	1.4275047466360506	0.3067044828907238	1.104178887427915	0.7046249137771224
3.37	0.7677436533326846	1.000106785808364	1.4269951985704286	0.30694639818566766	1.1037547081481631	0.7049254805931586
3.38	0.7681451100706905	1.000106194200741	1.4264886201029296	0.30718682242995127	1.1033328994677851	0.7052242444018098
3.39	0.7685443432219442	1.0001056061573361	1.4259849919523666	0.3074257651793704	1.102913447135977	0.7055212170368038
3.4	0.7689413662020891	1.0001050216661536	1.4254842949799662	0.3076632359364869	1.102496336959928	0.7058164103088806
3.41	0.769336192372754	1.0001044407104933	1.4249865101878798	0.3078992441501374	1.1020815548098635	0.7061098359967429
3.42	0.7697288350240548	1.000103863269243	1.4244916187187946	0.3081337992144834	1.1016690866248313	0.7064015058373004
3.43	0.7701193073586776	1.0001032893172814	1.4239996018547403	0.3083669104683495	1.1012589184182209	0.7066914315159398
3.44	0.7705076224780925	1.0001027188259686	1.4235104410157524	0.30859858719465294	1.1008510362830168	0.706979624657126
3.45	0.7708937933699526	1.0001021517636555	1.4230241177596177	0.30882883861943383	1.1004454263974024	0.7072660968149648
3.46	0.7712778328974242	1.000101588096242	1.422540613781466	0.3090576739109912	1.1000420750299909	0.7075508594643048
3.47	0.7716597537917248	1.000101027787765	1.422059910912469	0.3092851021794813	1.099640968543913	0.7078339239932505
3.48	0.7720395686460974	1.000100470800975	1.4215819911194563	0.3095111324762234	1.099242093400919	0.7081153016961321
3.49	0.7724172899113065	1.0000999170978968	1.4211068365049677	0.3097357737928974	1.098845436165251	0.7083950037670652
3.5	0.7727929298946391	1.0000993666403737	1.4206344293059923	0.30995903506142547	1.09845098350585	0.7086730412956035
3.51	0.7731665007603307	1.0000988193905693	1.420164751893284	0.31018092515371776	1.0980587221982572	0.7089494252631976
3.52	0.773538014530886	1.0000982753114176	1.419697786771436	0.31040145288117804	1.097668639126469	0.7092241665401079
3.53	0.773907483091141	1.000097734367027	1.4192335165777887	0.31062062699482995	1.0972807212832356	0.7094972758843219
3.54	0.7742749181937324	1.000097196523011	1.4187719240813275	0.3108384561855652	1.0968949557696486	0.7097687639416389
3.55	0.7746403314647657	1.000096661746764	1.4183129921824384	0.311054949084083	1.096511329794876	0.7100386412459581
3.56	0.7750037344109069	1.0000961300076776	1.41785670391208	0.3112701142611783	1.096129830674921	0.710306918220892
3.57	0.7753651384277126	1.0000956012772706	1.4174030424302444	0.3114839602284327	1.0957504458303178	0.71057360518279
3.58	0.7757245548078967	1.0000950755292617	1.416951991024724	0.3116964954388285	1.095373162783714	0.7108387123441113
3.59	0.7760819947479587	1.000094552739621	1.416503533112668	0.3119077282861443	1.0949979691592324	0.7111022498152868
3.6	0.7764374693599324	1.0000940328864931	1.4160576522340702	0.312117667108025	1.0946248526757478	0.7113642276125343
3.61	0.776790989674415	1.0000935159502171	1.4156143320597394	0.3123263201825727	1.0942538011503045	0.71162465565631
3.62	0.7771425666558318	1.000093001912986	1.415173556375946	0.3125336957354723	1.0938848024847594	0.7118835437856013
3.63	0.7774922112026323	1.0000924907589819	1.4147353090971575	0.31273980193438705	1.0935178446728933	0.7121409017526998
3.64	0.7778399341559746	1.0000919824738081	1.4142995742603477	0.31294464689193213	1.0931529157926516	0.7123967392332446
3.65	0.7781857463065631	1.000091477044414	1.4138663360147807	0.31314823867018465	1.092790003998857	0.7126510658331575
3.66	0.7785296583970915	1.0000909744589668	1.4134355786357637	0.31335058527486165	1.092429097529037	0.7129038910860511
3.67	0.7788716811279642	1.000090474706733	1.4130072865130592	0.3135516946603875	1.092070184695512	0.7131552244604612
3.68	0.7792118251620895	1.0000899777775734	1.412581444150564	0.313751574730449	1.091713253881655	0.7134050753659361
3.69	0.7795501011245406	1.0000894836619156	1.4121580361677248	0.3139502333372451	1.0913582935426596	0.7136534531526213
3.7	0.7798865196025103	1.000088992350256	1.41173704729913	0.3141476782818734	1.091005292203085	0.7139003671152687
3.71	0.7802210911492415	1.000088503833161	1.411318462389155	0.3143439173166318	1.0906542384531797	0.714145826496708
3.72	0.7805538262827761	1.000088018100985	1.4109022663910518	0.31453895814543703	1.0903051209474506	0.7143898404897661
3.73	0.780884735483779	1.0000875351437695	1.410488444370314	0.3147328084222132	1.0899579284065748	0.7146324182360467
3.74	0.7812138291927784	1.0000870549512544	1.4100769815009777	0.31492547575223834	1.0896126496163374	0.7148735688258179
3.75	0.7815411178128691	1.0000865775124563	1.4096678630616934	0.3151169676941318	1.0892692734230023	0.7151133013038282
3.76	0.7818666117042368	1.0000861028157624	1.4092610744369167	0.315307291758939	1.0889277887358555	0.7153516246658098
3.77	0.7821903211807665	1.0000856308486679	1.4088566011188008	0.31549645540922255	1.0885881845279497	0.715588547858436
3.78	0.7825122565069237	1.000085161598043	1.408454428702189	0.3156844660608385	1.08825044983564	0.7158240797776291
3.79	0.7828324278986563	1.0000846950499398	1.4080545428828088	0.31587133108376303	1.0879145737565423	0.7160582292709964
3.8	0.7831508455165329	1.0000842311897058	1.4076569294601613	0.3160570578003697	1.087580545453448	0.7162910051330635
3.81	0.7834675194645304	1.0000837700020346	1.4072615743364483	0.3162416534856832	1.0872483541543485	0.7165224161046789
3.82	0.7837824597885393	1.0000833114708738	1.406868463512133	0.3164251253692753	1.086917989150196	0.716752470874639
3.83	0.7840956764734104	1.0000828555795496	1.4064775830859653	0.3166074806349401	1.0865894397963198	0.7169811780774615
3.84	0.7844071794376596	1.0000824023107455	1.4060889192581558	0.31678872641898725	1.0862626955154693	0.7172085462902136
3.85	0.784716978533145	1.000081951646782	1.4057024583265647	0.31696886981161654	1.0859377457972523	0.7174345840315114
3.86	0.7850250835468523	1.0000815035697381	1.4053181866843447	0.3171479178578442	1.085614580196999	0.7176592997620163
3.87	0.7853315041971325	1.000081058061467	1.4049360908214779	0.3173258775565733	1.0852931883376868	0.7178827018822771
3.88	0.7856362501337831	1.0000806151037487	1.4045561573262215	0.3175027558597141	1.0849735599113994	0.7181047987309679
3.89	0.7859393309384588	1.0000801746780967	1.4041783728801736	0.3176785596745114	1.0846556846758793	0.7183255985883998
3.9	0.7862407561233777	1.000079736766063	1.4038027242576367	0.3178532958634629	1.084339552456009	0.7185451096737795
3.91	0.7865405351290776	1.0000793013492153	1.403429198328455	0.3180269712428787	1.0840251531458323	0.7187633401435048
3.92	0.7868386773247901	1.0000788684095396	1.403057782056495	0.3181995925831823	1.0837124767095574	0.7189802980886731
3.93	0.7871351920180218	1.0000784379294672	1.4026884624961853	0.31837116661071085	1.0834015131771464	0.7191959915398981
3.94	0.7874300884481265	1.0000780098916409	1.4023212267929763	0.31854170000739546	1.0830922526454936	0.7194104284664934
3.95	0.7877233757910789	1.0000775842790446	1.4019560621848655	0.31871119941003195	1.0827846852784337	0.7196236167768333
3.96	0.788015063158182	1.0000771610749337	1.4015929559994775	0.31887967141156526	1.0824788013054478	0.7198355643195055
3.97	0.7883051595974285	1.0000767402629913	1.401231895653547	0.3190471225611776	1.0821745910217497	0.7200462788828211
3.98	0.7885936740967527	1.0000763218274942	1.4008728686523397	0.31921355936444823	1.0818720447878174	0.7202557681949838
3.99	0.7888806155860075	1.0000759057532334	1.4005158625890084	0.3193789882836998	1.0815711530282048	0.7204640399257682
4.0	0.789165992939658	1.0000754920255293	1.4001608651446873	0.31954341573794554	1.0812719062309333	0.7206711016874381
4.01	0.7894498149782249	1.000075080629899	1.3998078640867977	0.31970684810390804	1.0809742949448322	0.720876961038663
4.02	0.7897320904663032	1.0000746715521758	1.3994568472681057	0.31986929171623985	1.0806783097802823	0.7210816254831844
4.03	0.7900128281153729	1.0000742647787062	1.3991078026262076	0.32003075286762406	1.0803839414089897	0.7212851024695325
4.04	0.7902920365862491	1.000073860296247	1.3987607181828108	0.3201912378091852	1.0800911805624813	0.7214873993930568
4.05	0.7905697244907942	1.0000734580920412	1.398415582043878	0.32035075275033315	1.07980001803204	0.7216885235959254
4.06	0.7908459003961776	1.0000730581534907	1.3980723823981496	0.3205093038597557	1.0795104446653	0.7218884823719137
4.07	0.7911205728212548	1.0000726604679697	1.3977311075158143	0.3206668972660198	1.0792224513659603	0.7220872829671072
4.08	0.7913937502357036	1.0000722650230938	1.397391745748116	0.32082353905745775	1.0789360290950374	0.7222849325775659
4.09	0.7916654410625913	1.0000718718066886	1.3970542855266936	0.32097923528249794	1.0786511688696192	0.7224814383507304
4.1	0.7919356536779968	1.0000714808068667	1.3967187153636802	0.3211339919494743	1.0783678617633534	0.7226768073846532
4.11	0.7922043964169619	1.0000710920119404	1.39638502385071	0.3212878150272459	1.0780860989037315	0.7228710467311926
4.12	0.7924716775721554	1.0000707054099465	1.3960531996572114	0.3214407104462632	1.0778058714697105	0.7230641633999925
4.13	0.792737505387171	1.0000703209888293	1.3957232315300017	0.3215926840983854	1.0775271706944192	0.7232561643547811
4.14	0.7930018880621579	1.0000699387366239	1.3953951082928024	0.3217437418370426	1.0772499878638422	0.7234470565140191
4.15	0.7932648337493958	1.0000695586413642	1.3950688188462765	0.3218938894770945	1.076974314317875	0.723636846749976
4.16	0.7935263505574272	1.0000691806912172	1.3947443521668805	0.32204313279531965	1.0767001414489574	0.7238255418895245
4.17	0.7937864465516926	1.0000688048741968	1.3944216973060615	0.32219147753096766	1.0764274607003264	0.7240131487169675
4.18	0.7940451297518244	1.0000684311780867	1.3941008433895408	0.32233892938603126	1.0761562635662398	0.7241996739739881
4.19	0.7943024081297425	1.0000680595906208	1.3937817796168999	0.3224854940251963	1.0758865415931036	0.7243851243576301
4.2	0.7945582896108933	1.00006769009958	1.393464495261065	0.3226311770759787	1.075618286379163	0.7245695065200495
4.21	0.7948127820754631	1.0000673226927088	1.3931489796676109	0.32277598412908975	1.075351489573415	0.7247528270698266
4.22	0.7950658933578604	1.000066957357652	1.392835222254105	0.32291992073873405	1.0750861428752267	0.7249350925725765
4.23	0.7953176312457556	1.000066594081955	1.3925232125095353	0.3230629924228072	1.0748222380344172	0.725116309550806
4.24	0.7955680034792392	1.0000662328531094	1.3922129399937855	0.32320520466304686	1.0745597668514393	0.7252964844834741
4.25	0.7958170177504685	1.0000658736586405	1.3919043943372114	0.32334656290510294	1.0742987211776336	0.725475623805249
4.26	0.7960646817050473	1.0000655164861452	1.3915975652401085	0.32348707255874376	1.0740390929146426	0.7256537339068152
4.27	0.796311002942827	1.0000651613231946	1.391292442471983	0.3236267389982585	1.0737808740134387	0.7258308211362523
4.28	0.7965559890166141	1.0000648081573213	1.390989015870999	0.3237655675626665	1.0735240564745165	0.7260068917989658
4.29	0.796799647431531	1.0000644569761192	1.3906872753435422	0.3239035635557987	1.0732686323482918	0.7261819521568402
4.3	0.7970419856459513	1.0000641077672932	1.390387210863723	0.32404073224647295	1.0730145937347253	0.7263560084282799
4.31	0.797283011072443	1.0000637605186404	1.390088812472815	0.3241770788687598	1.0727619327826823	0.7265290667888903
4.32	0.7975227310780527	1.0000634152180359	1.389792070278708	0.3243126086222333	1.0725106416895698	0.7267011333719657
4.33	0.7977611529843711	1.0000630718534305	1.3894969744553876	0.3244473266721922	1.0722607127011161	0.726872214268754
4.34	0.7979982840674552	1.0000627304128726	1.3892035152424598	0.32458123814984424	1.0720121381112864	0.7270423155285001
4.35	0.7982341315580365	1.0000623908845585	1.3889116829447494	0.3247143481524294	1.0717649102622258	0.7272114431582426
4.36	0.7984687026428798	1.0000620532568454	1.3886214679317288	0.32484666174348104	1.071519021543563	0.7273796031233662
4.37	0.798702004465609	1.0000617175182	1.3883328606369352	0.324978183953137	1.0712744643917262	0.7275468013485644
4.38	0.7989340441265119	1.0000613836571928	1.3880458515574712	0.32510891977836337	1.0710312312898134	0.7277130437181175
4.39	0.7991648286826774	1.0000610516625321	1.3877604312535472	0.3252388741831257	1.0707893147674774	0.7278783360758517
4.4	0.7993943651488109	1.0000607215230772	1.3874765903479958	0.325368052098599	1.0705487074004603	0.7280426842254726
4.41	0.7996226604980278	1.0000603932278254	1.3871943195257639	0.32549645842341385	1.0703094018100483	0.7282060939311542
4.42	0.7998497216623781	1.0000600667658948	1.3869136095334107	0.3256240980239007	1.0700713906626345	0.7283685709180807
4.43	0.8000755555332035	1.0000597421265125	1.386634451178614	0.325750975734324	1.0698346666693432	0.7285301208729154
4.44	0.8003001689612366	1.0000594192990062	1.3863568353297497	0.32587709635706985	1.069599222585817	0.7286907494440636
4.45	0.8005235687569126	1.0000590982728301	1.3860807529154289	0.3260024646628349	1.0693650512119481	0.7288504622418018
4.46	0.800745761691263	1.00005877903755	1.3858061949239686	0.3261270853908821	1.0691321453912734	0.729009264838812
4.47	0.800966754496413	1.0000584615828163	1.385533152402887	0.3262509632492972	1.0689004980104901	0.7291671627708375
4.48	0.801186553865592	1.0000581458983524	1.38526161645844	0.3263741029152072	1.068670101999221	0.7293241615370107
4.49	0.8014051664532741	1.0000578319739604	1.3849915782551712	0.3264965090349723	1.0684409503297756	0.7294802666000217
4.5	0.8016225988755831	1.0000575197995192	1.3847230290154597	0.32661818622439226	1.0682130360167754	0.7296354833864146
4.51	0.8018388577106753	1.0000572093649778	1.3844559600190587	0.3267391390689219	1.0679863521167658	0.7297898172869736
4.52	0.8020539494990239	1.0000569006603417	1.384190362602638	0.3268593721238875	1.067760891727873	0.7299432736570945
4.53	0.8022678807435814	1.0000565936756616	1.3839262281593536	0.3269788899146903	1.0675366479895128	0.7300958578171235
4.54	0.802480657909738	1.0000562884010298	1.3836635481384625	0.32709769693697816	1.0673136140822186	0.7302475750525373
4.55	0.8026922874254918	1.0000559848265906	1.3834023140448442	0.32721579765685316	1.0670917832273665	0.7303984306140929
4.56	0.8029027756818494	1.0000556829425349	1.3831425174385497	0.32733319651108234	1.0668711486867934	0.730548429718143
4.57	0.8031121290330311	1.0000553827390875	1.3828841499343665	0.3274498979073075	1.066651703762489	0.7306975775469956
4.58	0.8033203537964605	1.000055084206503	1.3826272032013995	0.32756590622423787	1.0664334417964039	0.7308458792491257
4.59	0.8035274562528256	1.0000547873350731	1.3823716689626633	0.3276812258118301	1.066216356170242	0.7309933399393079
4.6	0.803733442646408	1.0000544921151269	1.3821175389944615	0.32779586099158525	1.0660004403050487	0.7311399646989357
4.61	0.8039383191870209	1.0000541985370208	1.381864805123653	0.3279098160579946	1.065785687659157	0.7312857585778219
4.62	0.8041420920395213	1.0000539065911749	1.3816134592420228	0.3280230952707759	1.0655720917391023	0.731430726584757
4.63	0.8043447673475468	1.0000536162680214	1.3813634932722718	0.3281357028731072	1.0653596460742956	0.7315748737092465
4.64	0.8045463512038865	1.0000533275580452	1.3811148992106737	0.32824764306871684	1.0651483442487433	0.7317182048945013
4.65	0.80474684967799	1.0000530404517725	1.3808676690868336	0.3283589200434284	1.0649381798713347	0.731860725062527
4.66	0.8049462687921931	1.0000527549397698	1.3806217949983268	0.3284695379465685	1.064729146601498	0.7320024390926383
4.67	0.8051446145447507	1.0000524710126497	1.3803772690768439	0.32857950090909194	1.064521238124224	0.7321433518423327
4.68	0.8053418928871302	1.000052188661089	1.3801340835208764	0.328688813026	1.064314448174446	0.7322834681268011
4.69	0.8055381097472539	1.0000519078757906	1.3798922305627224	0.32879747837408346	1.0641087705123022	0.7324227927399029
4.7	0.8057332710069048	1.000051628647537	1.3796517025002808	0.3289055009947507	1.0639041989471214	0.7325613304337435
4.71	0.8059273825240947	1.0000513509671487	1.3794124916649875	0.3290128849113002	1.0637007273134582	0.7326990859390602
4.72	0.8061204501115623	1.0000510748255298	1.3791745904526695	0.3291196341122475	1.0634983494942118	0.7328360639456021
4.73	0.8063124795585423	1.0000508002136204	1.3789379912924533	0.32922575256810355	1.0632970593973068	0.7329722691219452
4.74	0.8065034766097784	1.0000505271224454	1.3787026866766405	0.32933124421520293	1.063096850978199	0.7331077060964492
4.75	0.8066934469865261	1.000050255543075	1.378468669130617	0.3294361129719549	1.0628977182173078	0.7332423794763122
4.76	0.8068823963664411	1.0000499854666618	1.3782359312417336	0.3295403627232056	1.0626996551417078	0.7333762938293464
4.77	0.8070703304038607	1.0000497168844054	1.3780044656302277	0.32964399733595967	1.0625026558033124	0.7335094537023471
4.78	0.8072572547103242	1.0000494497875867	1.3777742649770954	0.3297470206442666	1.0623067142998388	0.7336418636034812
4.79	0.8074431748742076	1.0000491841675365	1.377545321996039	0.329849436464409	1.0621118247537396	0.7337735280200343
4.8	0.8076280964419054	1.0000489200156653	1.3773176294603173	0.32995124858032504	1.0619179813324144	0.7339044514014327
4.81	0.8078120249446272	1.0000486573234122	1.3770911801646593	0.3300524607642982	1.061725178219479	0.7340346381834375
4.82	0.8079949658620195	1.000048396082314	1.3768659669768808	0.33015307674886196	1.0615334096537843	0.734164092755385
4.83	0.8081769246278461	1.0000481362840126	1.3766419828297347	0.3302531002311565	1.061342669923401	0.734292819465225
4.84	0.8083579066752752	1.0000478779201494	1.3764192206568164	0.3303525349078624	1.06115295331704	0.7344208226603697
4.85	0.8085379174245333	1.0000476209823754	1.3761976734100907	0.33045138446571165	1.060964254137202	0.7345481066766975
4.86	0.8087169622178436	1.000047365462474	1.3759773341520498	0.3305496525312414	1.060776566769978	0.7346746757800676
4.87	0.8088950463694868	1.0000471113523184	1.3757581959846878	0.33064734270931223	1.0605898856316376	0.7348005342110119
4.88	0.8090721751936443	1.0000468586437818	1.3755402520101292	0.3307444586047124	1.0604042051385525	0.7349256862099758
4.89	0.8092483539741778	1.000046607328745	1.3753234953731184	0.33084100379911763	1.0602195197391666	0.7350501359906519
4.9	0.8094235879253509	1.0000463573992244	1.3751079193170177	0.3309369818202751	1.0600358239567924	0.7351738877042621
4.91	0.8095978822517185	1.0000461088472752	1.3748935170990775	0.3310323961882598	1.0598531123253974	0.7352969454931328
4.92	0.8097712421537577	1.000045861664955	1.3746802819821478	0.3311272504201089	1.0596713793831902	0.7354193134960304
4.93	0.8099436727750483	1.0000456158443876	1.3744682073086765	0.3312215479894156	1.0594906197287817	0.7355409958013416
4.94	0.8101151792188169	1.0000453713777726	1.3742572864786151	0.3313152923382226	1.0593108280044907	0.7356619964612313
4.95	0.8102857665870811	1.0000451282573137	1.3740475128936533	0.33140848690761054	1.0591319988539731	0.7357823195267615
4.96	0.8104554399478944	1.000044886475264	1.373838880002067	0.3315011351132203	1.0589541269564975	0.7359019690192043
4.97	0.8106242043137747	1.0000446460239514	1.3736313813304477	0.33159324032773274	1.0587772070508983	0.736020948910497
4.98	0.810792064692129	1.000044406895711	1.3734250104128831	0.33168480591969013	1.0586012338816733	0.7361392631679501
4.99	0.8109590260725191	1.0000441690829245	1.3732197608079177	0.3317758352442537	1.0584262022121447	0.736256915743091
5.0	0.8111250933822862	1.0000439325780597	1.3730156261605446	0.3318663316091492	1.0582521068717172	0.7363739105326539
5.01	0.8112902715352448	1.0000436973735862	1.3728126001348353	0.3319562983116025	1.0580789427042698	0.7364902514215175
5.02	0.8114545654380985	1.000043463461992	1.3726106764048351	0.3320457386433694	1.0579067045613106	0.7366059422881922
5.03	0.8116179799405838	1.0000432308358622	1.3724098487236207	0.3321346558527822	1.0577353873549256	0.7367209869609662
5.04	0.8117805198650665	1.000042999487809	1.3722101108818685	0.3322230531674797	1.0575649860260674	0.7368353892443328
5.05	0.8119421900316341	1.0000427694104512	1.3720114566734285	0.3323109338133693	1.0573954955181282	0.7369491529407463
5.06	0.8121029952162206	1.0000425405964968	1.3718138799532624	0.33239830098279965	1.0572269108214571	0.7370622818137212
5.07	0.8122629401528847	1.0000423130387008	1.371617374633927	0.33248515783634663	1.05705922697068	0.7371747795903086
5.08	0.812422029573791	1.000042086729817	1.371421934630576	0.33257150753314496	1.0568924390024135	0.7372866499959358
5.09	0.8125802681830225	1.000041861662651	1.3712275538974041	0.332657353210894	1.0567265419832272	0.7373978967312711
5.1	0.8127376606308369	1.0000416378300956	1.3710342264622637	0.3327426979666811	1.0565615310365533	0.7375085234500757
5.11	0.8128942115614057	1.0000414152250532	1.3708419463611707	0.33282754489306904	1.0563974012921749	0.7376185338008856
5.12	0.8130499256047181	1.0000411938404512	1.3706507076499637	0.33291189707175217	1.0562341478950854	0.7377279314197149
5.13	0.8132048073332032	1.0000409736693143	1.3704605044634353	0.33299575754089833	1.05607176605124	0.7378367198923926
5.14	0.8133588613046926	1.000040754704688	1.3702713309560117	0.333079129327788	1.055910250981857	0.7379449027921848
5.15	0.8135120920714544	1.0000405369396246	1.3700831812899106	0.3331620154554237	1.0557495979141192	0.7380524836874646
5.16	0.8136645041345567	1.0000403203672619	1.369896049697694	0.33324441890803413	1.055589802129543	0.7381594661019897
5.17	0.8138161019674829	1.0000401049807888	1.369709930449224	0.3333263426492166	1.0554308589386763	0.7382658535356619
5.18	0.8139668900419711	1.0000398907733978	1.369524817816788	0.3334077896412362	1.0552727636539327	0.7383716494868534
5.19	0.8141168727913844	1.000039677738342	1.3693407061254605	0.33348876281727147	1.055115511628505	0.7384768574205272
5.2	0.8142660546081327	1.0000394658689469	1.3691575897558972	0.333569265079755	1.0549590982588084	0.7385814807662384
5.21	0.8144144398824935	1.000039255158543	1.3689754630915925	0.33364929932954085	1.054803518943485	0.7386855229517193
5.22	0.8145620329809616	1.000039045600494	1.368794320548659	0.33372886844950483	1.0546487691063877	0.7387889873840672
5.23	0.8147088382193305	1.0000388371882518	1.368614156612218	0.3338079752843804	1.0544948442250306	0.7388918774265364
5.24	0.8148548599068863	1.000038629915284	1.3684349657761647	0.33388662267403396	1.0543417397838033	0.7389941964367767
5.25	0.8150001023412815	1.0000384237750735	1.3682567425503307	0.33396481344955903	1.0541894512794205	0.73909594776237
5.26	0.8151445697673196	1.0000382187611894	1.3680794815164496	0.3340425504023175	1.0540379742645187	0.7391971347052992
5.27	0.8152882664148131	1.00003801486723	1.367903177276509	0.33411983631243447	1.0538873043075765	0.7392977605546519
5.28	0.8154311965091455	1.0000378120867992	1.3677278244385138	0.33419667395672065	1.0537374369817383	0.7393978285957036
5.29	0.8155733642297669	1.0000376104135726	1.3675534176728235	0.33427306607754137	1.0535883679086941	0.7394973420742129
5.3	0.8157147737289405	1.0000374098412739	1.367379951686669	0.3343490153968438	1.0534400927389376	0.7395963042125621
5.31	0.8158554291574999	1.000037210363629	1.3672074211892202	0.33442452463550615	1.053292607124473	0.7396947182319034
5.32	0.8159953346326493	1.0000370119744166	1.3670358209351805	0.3344995964892626	1.0531459067528033	0.739792587324539
5.33	0.8161344942321636	1.000036814667478	1.366865145732584	0.3345742336243233	1.0529999873531204	0.7398899146489881
5.34	0.8162729120315023	1.0000366184366598	1.366695390392592	0.33464843870516103	1.0528548446570698	0.7399867033617888
5.35	0.8164105920859452	1.00003642327584	1.3665265497535672	0.33472221438122457	1.0527104744175477	0.7400829566022062
5.36	0.8165475384030201	1.000036229178973	1.3663586187183332	0.33479556326630194	1.0525668724378903	0.7401786774687079
5.37	0.8166837549833523	1.0000360361400227	1.3661915921990466	0.33486848796900837	1.0524240345287508	0.740273869053878
5.38	0.8168192458180771	1.000035844152969	1.3660254651206436	0.33494099109090486	1.0522819565107784	0.740368534442182
5.39	0.8169540148498078	1.000035653211869	1.3658602324733455	0.3350130751974455	1.0521406342557875	0.7404626766767355
5.4	0.8170880660057015	1.000035463310802	1.3656958892681503	0.33508474284256967	1.0520000636519087	0.7405562987875319
5.41	0.8172214032094908	1.0000352744438537	1.3655324305206615	0.3351559965776744	1.0518602405908815	0.7406494038016349
5.42	0.8173540303438577	1.0000350866051775	1.365369851301597	0.3352268389236843	1.0517211610077044	0.7407419947111796
5.43	0.8174859512643647	1.0000348997889654	1.365208146718023	0.33529727238140017	1.051582820865955	0.7408340744853378
5.44	0.8176171698253584	1.0000347139894121	1.3650473118786421	0.3353672994507178	1.0514452161304957	0.7409256460922466
5.45	0.8177476898520158	1.0000345292007602	1.3648873419312906	0.3354369226099093	1.0513083427969383	0.7410167124752562
5.46	0.817877515131319	1.000034345417312	1.3647282320748328	0.33550614430900305	1.0511721969010888	0.7411072765454296
5.47	0.8180066494476386	1.0000341626333722	1.3645699775116014	0.3355749669961034	1.0510367744814926	0.7411973412116388
5.48	0.8181350965685266	1.0000339808432757	1.364412573466499	0.33564339310684876	1.0509020715944424	0.7412869093684697
5.49	0.8182628602165196	1.0000338000414266	1.3642560152244876	0.33571142504365803	1.0507680843435954	0.7413759838725102
5.5	0.8183899441067052	1.000033620222241	1.3641002980804031	0.3357790652034799	1.050634808840423	0.7414645675741054
5.51	0.8185163519465652	1.0000334413801475	1.3639454173392926	0.33584631597762765	1.0505022412044263	0.7415526633171483
5.52	0.8186420873992593	1.0000332635096458	1.3637913683653045	0.3359131797247463	1.050370377601759	0.7416402739081586
5.53	0.8187671541119377	1.0000330866052602	1.3636381465437843	0.33597965879174385	1.0502392142153714	0.7417274021402392
5.54	0.8188915557291434	1.0000329106615207	1.3634857472635824	0.3360457555235954	1.0501087472309687	0.7418140508042825
5.55	0.8190152958589642	1.0000327356730148	1.3633341659621352	0.33611147223843535	1.0499789728726392	0.7419002226604826
5.56	0.8191383780825299	1.0000325616343733	1.3631833981125854	0.3361768112346509	1.0498498873927784	0.7419859204464534
5.57	0.8192608059798494	1.000032388540229	1.3630334391895589	0.33624177480980866	1.0497214870449576	0.7420711468988722
5.58	0.8193825831057728	1.0000322163852544	1.3628842847011886	0.33630636524297947	1.0495937681092362	0.7421559047332661
5.59	0.8195037129783878	1.0000320451641815	1.362735930204301	0.3363705847863233	1.049466726904302	0.7422401966343954
5.6	0.8196241991128581	1.0000318748717476	1.3625883712595634	0.33643443568987347	1.0493403597519066	0.7423240252845891
5.61	0.8197440450103562	1.0000317055027115	1.3624416034462663	0.33649792019338975	1.04921466298853	0.7424073933544313
5.62	0.8198632541299051	1.000031537051899	1.3622956223995035	0.336561040505819	1.049089632994951	0.7424903034792834
5.63	0.8199818299226249	1.0000313695141505	1.362150423764769	0.33662379883035853	1.048965266160239	0.7425727582879353
5.64	0.8200997758335291	1.0000312028843146	1.362006003195673	0.33668619736573197	1.048841558879887	0.742654760404061
5.65	0.8202170952673168	1.000031037157304	1.3618623563991616	0.3367482382812361	1.0487185075917564	0.7427363124176982
5.66	0.8203337916123515	1.0000308723280589	1.3617194791036993	0.3368099237342845	1.0485961087508613	0.7428174169053094
5.67	0.8204498682549947	1.0000307083915219	1.361577367040408	0.33687125588082645	1.0484743588143213	0.7428980764416814
5.68	0.8205653285492864	1.000030545342686	1.3614360159831196	0.3369322368532652	1.0483532542732117	0.7429782935746846
5.69	0.8206801758227384	1.0000303831765884	1.3612954217406037	0.33699286876473167	1.0482327916464669	0.743058070830173
5.7	0.8207944134017625	1.0000302218882666	1.3611555801230766	0.3370531537275591	1.0481129674541756	0.7431374107330887
5.71	0.8209080445911078	1.0000300614727928	1.3610164869693362	0.33711309383833554	1.0479937782391735	0.7432163157903671
5.72	0.821021072660326	1.000029901925294	1.3608781381645019	0.33717269116812126	1.047875220581253	0.7432947884797796
5.73	0.8211335008757431	1.0000297432409044	1.3607405295979216	0.3372319477856447	1.047757291063593	0.7433728312764382
5.74	0.8212453324920816	1.0000295854147745	1.3606036571742368	0.33729086575121575	1.0476399862815522	0.7434504466458214
5.75	0.8213565707247426	1.0000294284421178	1.3604675168497706	0.3373494470966887	1.0475233028717603	0.7435276370208884
5.76	0.8214672187808093	1.00002927231816	1.3603321045917458	0.3374076938479147	1.047407237479575	0.7436044048277468
5.77	0.8215772798624922	1.000029117038135	1.3601974163738013	0.3374656080272166	1.0472917867554679	0.7436807524884634
5.78	0.8216867571354405	1.0000289625973344	1.360063448217566	0.33752319163051714	1.0471769473882682	0.7437566823949204
5.79	0.8217956537487109	1.0000288089910754	1.3599301961663977	0.337580446641785	1.047062716084212	0.7438321969253509
5.8	0.821903972849822	1.0000286562146772	1.3597976562656768	0.33763737504387686	1.046949089551151	0.7439072984567147
5.81	0.8220117175577463	1.000028504263505	1.3596658245982118	0.33769397879907864	1.0468360645268788	0.7439819893424403
5.82	0.8221188909654077	1.0000283531329643	1.3595346972808746	0.3377502598509551	1.0467236377765003	0.7440562719145654
5.83	0.8222254961645832	1.0000282028184615	1.3594042704320344	0.33780622014224876	1.0466118060663239	0.7441301485041883
5.84	0.8223315362285145	1.0000280533154327	1.3592745401943405	0.3378618616023692	1.0465005661820974	0.7442036214271491
5.85	0.8224370141968094	1.0000279046193674	1.3591455027543762	0.337917186136605	1.046389914944826	0.74427669297171
5.86	0.822541933105522	1.0000277567257592	1.3590171543033471	0.33797219564770714	1.0462798491792344	0.7443493654232359
5.87	0.8226462959811645	1.000027609630118	1.358889491044956	0.3380268920315701	1.0461703657200592	0.7444216410592432
5.88	0.8227501058136899	1.0000274633280102	1.3587625092306106	0.33808127715792385	1.0460614614403512	0.7444935221273176
5.89	0.822853365584303	1.0000273178150154	1.3586362051230922	0.33813535289026203	1.045953133222321	0.744565010867915
5.9	0.8229560782703612	1.0000271730867203	1.3585105749902187	0.33818912108931737	1.0458453779522165	0.7446361095183317
5.91	0.8230582468161998	1.0000270291387627	1.3583856151428626	0.33824258359223225	1.045738192550892	0.7447068202888656
5.92	0.8231598741493525	1.0000268859668064	1.3582613219137292	0.3382957422241916	1.0456315739567932	0.7447771453761357
5.93	0.8232609631961609	1.0000267435665182	1.3581376916370826	0.33834859880952606	1.0455255191096178	0.7448470869757844
5.94	0.8233615168578733	1.000026601933603	1.35801472067988	0.33840115515467195	1.045420024975361	0.7449166472629682
5.95	0.8234615380102503	1.0000264610638057	1.357892405442175	0.33845341304795856	1.0453150885467035	0.744985828392118
5.96	0.8235610295278042	1.0000263209528737	1.3577707423256373	0.33850537427683197	1.0452107068176324	0.7450546325166543
5.97	0.8236599942692786	1.0000261815965787	1.3576497277524664	0.33855704061751196	1.04510687679866	0.745123061777141
5.98	0.8237584350614017	1.0000260429907424	1.3575293581864103	0.33860841382351364	1.045003595533822	0.7451911182881436
5.99	0.823856354727023	1.0000259051311926	1.3574096300962304	0.3386594956456148	1.04490086007121	0.7452588041610924
6.0	0.8239537560780577	1.000025768013774	1.3572905399648785	0.3387102878268428	1.044798667470365	0.7453261214985374

